Stability, convergence, and pressure-robustness of numerical schemes for incompressible flows with hybrid velocity and pressure

In this work we study the stability, convergence, and pressure-robustness of discretization methods for incompressible flows with hybrid velocity and pressure. Specifically, focusing on the Stokes problem, we identify a set of assumptions that yield inf-sup stability as well as error estimates which distinguish the velocity- and pressure-related contributions to the error. We additionally identify the key properties under which the pressure-related contributions vanish in the estimate of the velocity, thus leading to pressure-robustness. Several examples of existing and new schemes that fit into the framework are provided, and extensive numerical validation of the theoretical properties is provided.

==> dat/botti-massa/tri_k0_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,240,393,3.222194e-02,--,6.118472e-01,--,2.358650e-02,--,3.560908e+00,--,3.157105e-03,--,4.063128e-01,--,1.079341e-03,--,1.582531e+00,--,8.353185e-06,--,2.788657e-05,--,9.318020e-05,--,4.882887e-05,--
0,0.125,224,352,2048,928,1569,1.568367e-02,1.04,2.790712e-01,1.13,1.176665e-02,1.00,3.946726e+00,-0.15,8.130095e-04,1.96,1.045571e-01,1.96,3.173216e-04,1.77,1.938981e+00,-0.29,3.715999e-06,1.17,1.182590e-05,1.24,8.092229e-05,0.20,4.081074e-05,0.26
0,0.0625,896,1376,8128,3648,6273,7.890606e-03,0.99,1.386697e-01,1.01,5.860134e-03,1.01,4.363452e+00,-0.14,2.087535e-04,1.96,2.684542e-02,1.96,9.097616e-05,1.80,2.213577e+00,-0.19,1.359228e-06,1.45,4.272063e-06,1.47,7.555063e-05,0.10,3.767703e-05,0.12
0,0.03125,3584,5440,32384,14464,25089,3.978745e-03,0.99,6.970200e-02,0.99,2.918938e-03,1.01,4.807772e+00,-0.14,5.300457e-05,1.98,6.816295e-03,1.98,2.430899e-05,1.90,2.379070e+00,-0.10,4.747372e-07,1.52,1.487416e-06,1.52,7.414410e-05,0.03,3.686672e-05,0.03
0,0.015625,14336,21632,129280,57600,100353,1.999853e-03,0.99,3.500674e-02,0.99,1.456954e-03,1.00,5.242721e+00,-0.12,1.335882e-05,1.99,1.717921e-03,1.99,6.269384e-06,1.96,2.471285e+00,-0.05,1.753818e-07,1.44,5.490618e-07,1.44,7.357598e-05,0.01,3.655691e-05,0.01


==> dat/botti-massa/tri_k0_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 240
SizeSystem: 393
H1PressureComponentNormError: 9.318020e-05
H1PressureDiscreteNorm: 1.908301e+00
H1PressureRelativeComponentNormError: 4.882887e-05
H1VelocityComponentNormError: 3.222194e-02
H1VelocityDiscreteNorm: 5.266337e-02
H1VelocityPotentialNorm: 5.381758e-02
H1VelocityPotentialNormError: 3.248077e-02
H1VelocityRelativeComponentNormError: 6.118472e-01
H1VelocityRelativePotentialNormError: 6.035345e-01
L2PressureComponentNormError: 8.353185e-06
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 2.788657e-05
L2VelocityComponentNormError: 3.157105e-03
L2VelocityDiscreteNorm: 7.770134e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 9.879004e-04
L2VelocityRelativeComponentNormError: 4.063128e-01
L2VelocityRelativePotentialNormError: 1.340268e-01
L2PressureDOFError: 3.353455e-05
L2PressureDOFNorm: 1.062184e+00
L2PressureDOFRelativeError: 3.157133e-05
L2VelocityDOFError: 4.165122e-03
L2VelocityDOFNorm: 2.183733e-02
L2VelocityDOFRelativeError: 1.907341e-01
H1VelocityElementUnknownError: 2.712655e-02
H1VelocityElementUnknownNorm: 5.909926e-02
H1VelocityElementUnknownRelativeError: 3.830123e+00
H1VelocityPotentialError: 2.358650e-02
H1VelocityPotentialNorm: 5.727151e-02
H1VelocityPotentialRelativeError: 3.560908e+00
L2PressureElementUnknownError: 1.111421e-01
L2PressureElementUnknownNorm: 2.995415e-01
L2PressureElementUnknownRelativeError: 4.098045e+00
L2VelocityElementUnknownError: 3.215543e-03
L2VelocityElementUnknownNorm: 1.067405e-02
L2VelocityElementUnknownRelativeError: 2.694236e+00
L2VelocityPotentialError: 1.079341e-03
L2VelocityPotentialNorm: 8.160560e-03
L2VelocityPotentialRelativeError: 1.582531e+00


==> dat/botti-massa/tri_k0_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 928
SizeSystem: 1569
H1PressureComponentNormError: 8.092229e-05
H1PressureDiscreteNorm: 1.982868e+00
H1PressureRelativeComponentNormError: 4.081074e-05
H1VelocityComponentNormError: 1.568367e-02
H1VelocityDiscreteNorm: 5.619954e-02
H1VelocityPotentialNorm: 5.635278e-02
H1VelocityPotentialNormError: 1.658724e-02
H1VelocityRelativeComponentNormError: 2.790712e-01
H1VelocityRelativePotentialNormError: 2.943464e-01
L2PressureComponentNormError: 3.715999e-06
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.182590e-05
L2VelocityComponentNormError: 8.130095e-04
L2VelocityDiscreteNorm: 7.775749e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 2.988496e-04
L2VelocityRelativeComponentNormError: 1.045571e-01
L2VelocityRelativePotentialNormError: 3.892123e-02
L2PressureDOFError: 1.495952e-05
L2PressureDOFNorm: 9.892757e-01
L2PressureDOFRelativeError: 1.512169e-05
L2VelocityDOFError: 1.165041e-03
L2VelocityDOFNorm: 2.296886e-02
L2VelocityDOFRelativeError: 5.072262e-02
H1VelocityElementUnknownError: 1.300799e-02
H1VelocityElementUnknownNorm: 5.770382e-02
H1VelocityElementUnknownRelativeError: 4.410432e+00
H1VelocityPotentialError: 1.176665e-02
H1VelocityPotentialNorm: 5.710683e-02
H1VelocityPotentialRelativeError: 3.946726e+00
L2PressureElementUnknownError: 5.784137e-02
L2PressureElementUnknownNorm: 3.142254e-01
L2PressureElementUnknownRelativeError: 4.590758e+01
L2VelocityElementUnknownError: 8.272063e-04
L2VelocityElementUnknownNorm: 8.520560e-03
L2VelocityElementUnknownRelativeError: 2.510663e+00
L2VelocityPotentialError: 3.173216e-04
L2VelocityPotentialNorm: 7.887915e-03
L2VelocityPotentialRelativeError: 1.938981e+00


==> dat/botti-massa/tri_k0_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 3648
SizeSystem: 6273
H1PressureComponentNormError: 7.555063e-05
H1PressureDiscreteNorm: 2.005217e+00
H1PressureRelativeComponentNormError: 3.767703e-05
H1VelocityComponentNormError: 7.890606e-03
H1VelocityDiscreteNorm: 5.690217e-02
H1VelocityPotentialNorm: 5.694585e-02
H1VelocityPotentialNormError: 8.426945e-03
H1VelocityRelativeComponentNormError: 1.386697e-01
H1VelocityRelativePotentialNormError: 1.479817e-01
L2PressureComponentNormError: 1.359228e-06
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 4.272063e-06
L2VelocityComponentNormError: 2.087535e-04
L2VelocityDiscreteNorm: 7.776128e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 8.652105e-05
L2VelocityRelativeComponentNormError: 2.684542e-02
L2VelocityRelativePotentialNormError: 1.116152e-02
L2PressureDOFError: 6.078948e-06
L2PressureDOFNorm: 9.648632e-01
L2PressureDOFRelativeError: 6.300321e-06
L2VelocityDOFError: 3.201598e-04
L2VelocityDOFNorm: 2.319348e-02
L2VelocityDOFRelativeError: 1.380387e-02
H1VelocityElementUnknownError: 6.420858e-03
H1VelocityElementUnknownNorm: 5.725518e-02
H1VelocityElementUnknownRelativeError: 4.766454e+00
H1VelocityPotentialError: 5.860134e-03
H1VelocityPotentialNorm: 5.711867e-02
H1VelocityPotentialRelativeError: 4.363452e+00
L2PressureElementUnknownError: 2.921181e-02
L2PressureElementUnknownNorm: 3.181666e-01
L2PressureElementUnknownRelativeError: 4.028423e+01
L2VelocityElementUnknownError: 2.122882e-04
L2VelocityElementUnknownNorm: 7.967494e-03
L2VelocityElementUnknownRelativeError: 2.152152e+00
L2VelocityPotentialError: 9.097616e-05
L2VelocityPotentialNorm: 7.808554e-03
L2VelocityPotentialRelativeError: 2.213577e+00


==> dat/botti-massa/tri_k0_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 14464
SizeSystem: 25089
H1PressureComponentNormError: 7.414410e-05
H1PressureDiscreteNorm: 2.011139e+00
H1PressureRelativeComponentNormError: 3.686672e-05
H1VelocityComponentNormError: 3.978745e-03
H1VelocityDiscreteNorm: 5.708222e-02
H1VelocityPotentialNorm: 5.709365e-02
H1VelocityPotentialNormError: 4.253772e-03
H1VelocityRelativeComponentNormError: 6.970200e-02
H1VelocityRelativePotentialNormError: 7.450517e-02
L2PressureComponentNormError: 4.747372e-07
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 1.487416e-06
L2VelocityComponentNormError: 5.300457e-05
L2VelocityDiscreteNorm: 7.776156e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 2.324590e-05
L2VelocityRelativeComponentNormError: 6.816295e-03
L2VelocityRelativePotentialNormError: 2.991730e-03
L2PressureDOFError: 2.581379e-06
L2PressureDOFNorm: 9.581073e-01
L2PressureDOFRelativeError: 2.694248e-06
L2VelocityDOFError: 8.414789e-05
L2VelocityDOFNorm: 2.324529e-02
L2VelocityDOFRelativeError: 3.619998e-03
H1VelocityElementUnknownError: 3.197133e-03
H1VelocityElementUnknownNorm: 5.716804e-02
H1VelocityElementUnknownRelativeError: 5.256551e+00
H1VelocityPotentialError: 2.918938e-03
H1VelocityPotentialNorm: 5.713498e-02
H1VelocityPotentialRelativeError: 4.807772e+00
L2PressureElementUnknownError: 1.464241e-02
L2PressureElementUnknownNorm: 3.191691e-01
L2PressureElementUnknownRelativeError: 9.541188e+01
L2VelocityElementUnknownError: 5.387967e-05
L2VelocityElementUnknownNorm: 7.824735e-03
L2VelocityElementUnknownRelativeError: 1.841250e+00
L2VelocityPotentialError: 2.430899e-05
L2VelocityPotentialNorm: 7.784929e-03
L2VelocityPotentialRelativeError: 2.379070e+00


==> dat/botti-massa/tri_k0_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 57600
SizeSystem: 100353
H1PressureComponentNormError: 7.357598e-05
H1PressureDiscreteNorm: 2.012643e+00
H1PressureRelativeComponentNormError: 3.655691e-05
H1VelocityComponentNormError: 1.999853e-03
H1VelocityDiscreteNorm: 5.712767e-02
H1VelocityPotentialNorm: 5.713056e-02
H1VelocityPotentialNormError: 2.137371e-03
H1VelocityRelativeComponentNormError: 3.500674e-02
H1VelocityRelativePotentialNormError: 3.741205e-02
L2PressureComponentNormError: 1.753818e-07
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 5.490618e-07
L2VelocityComponentNormError: 1.335882e-05
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 6.011073e-06
L2VelocityRelativeComponentNormError: 1.717921e-03
L2VelocityRelativePotentialNormError: 7.731650e-04
L2PressureDOFError: 1.177679e-06
L2PressureDOFNorm: 9.563708e-01
L2PressureDOFRelativeError: 1.231404e-06
L2VelocityDOFError: 2.155411e-05
L2VelocityDOFNorm: 2.325792e-02
L2VelocityDOFRelativeError: 9.267428e-04
H1VelocityElementUnknownError: 1.596806e-03
H1VelocityElementUnknownNorm: 5.714889e-02
H1VelocityElementUnknownRelativeError: 5.729227e+00
H1VelocityPotentialError: 1.456954e-03
H1VelocityPotentialNorm: 5.714070e-02
H1VelocityPotentialRelativeError: 5.242721e+00
L2PressureElementUnknownError: 7.325772e-03
L2PressureElementUnknownNorm: 3.194208e-01
L2PressureElementUnknownRelativeError: 9.027052e+01
L2VelocityElementUnknownError: 1.357611e-05
L2VelocityElementUnknownNorm: 7.788396e-03
L2VelocityElementUnknownRelativeError: 1.644333e+00
L2VelocityPotentialError: 6.269384e-06
L2VelocityPotentialNorm: 7.778439e-03
L2VelocityPotentialRelativeError: 2.471285e+00


==> dat/botti-massa/tri_k0_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,240,393,3.222194e-02,--,6.118472e-01,--,2.358650e-02,--,3.560908e+00,--,3.157105e-03,--,4.063128e-01,--,1.079341e-03,--,1.582531e+00,--,8.353185e-09,--,2.788657e-08,--,9.318020e-08,--,4.882887e-08,--
0,0.125,224,352,2048,928,1569,1.568367e-02,1.04,2.790712e-01,1.13,1.176665e-02,1.00,3.946726e+00,-0.15,8.130095e-04,1.96,1.045571e-01,1.96,3.173216e-04,1.77,1.938981e+00,-0.29,3.715999e-09,1.17,1.182590e-08,1.24,8.092229e-08,0.20,4.081074e-08,0.26
0,0.0625,896,1376,8128,3648,6273,7.890606e-03,0.99,1.386697e-01,1.01,5.860134e-03,1.01,4.363452e+00,-0.14,2.087535e-04,1.96,2.684542e-02,1.96,9.097616e-05,1.80,2.213577e+00,-0.19,1.359228e-09,1.45,4.272063e-09,1.47,7.555063e-08,0.10,3.767703e-08,0.12
0,0.03125,3584,5440,32384,14464,25089,3.978745e-03,0.99,6.970200e-02,0.99,2.918938e-03,1.01,4.807772e+00,-0.14,5.300457e-05,1.98,6.816295e-03,1.98,2.430899e-05,1.90,2.379070e+00,-0.10,4.747372e-10,1.52,1.487416e-09,1.52,7.414410e-08,0.03,3.686672e-08,0.03
0,0.015625,14336,21632,129280,57600,100353,1.999853e-03,0.99,3.500674e-02,0.99,1.456954e-03,1.00,5.242721e+00,-0.12,1.335882e-05,1.99,1.717921e-03,1.99,6.269385e-06,1.96,2.471285e+00,-0.05,1.753818e-10,1.44,5.490618e-10,1.44,7.357598e-08,0.01,3.655691e-08,0.01


==> dat/botti-massa/tri_k0_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 240
SizeSystem: 393
H1PressureComponentNormError: 9.318020e-08
H1PressureDiscreteNorm: 1.908301e+00
H1PressureRelativeComponentNormError: 4.882887e-08
H1VelocityComponentNormError: 3.222194e-02
H1VelocityDiscreteNorm: 5.266337e-02
H1VelocityPotentialNorm: 5.381758e-02
H1VelocityPotentialNormError: 3.248077e-02
H1VelocityRelativeComponentNormError: 6.118472e-01
H1VelocityRelativePotentialNormError: 6.035345e-01
L2PressureComponentNormError: 8.353185e-09
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 2.788657e-08
L2VelocityComponentNormError: 3.157105e-03
L2VelocityDiscreteNorm: 7.770134e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 9.879004e-04
L2VelocityRelativeComponentNormError: 4.063128e-01
L2VelocityRelativePotentialNormError: 1.340268e-01
L2PressureDOFError: 3.353455e-08
L2PressureDOFNorm: 1.062184e+00
L2PressureDOFRelativeError: 3.157133e-08
L2VelocityDOFError: 4.165122e-03
L2VelocityDOFNorm: 2.183733e-02
L2VelocityDOFRelativeError: 1.907341e-01
H1VelocityElementUnknownError: 2.712655e-02
H1VelocityElementUnknownNorm: 5.909926e-02
H1VelocityElementUnknownRelativeError: 3.830123e+00
H1VelocityPotentialError: 2.358650e-02
H1VelocityPotentialNorm: 5.727151e-02
H1VelocityPotentialRelativeError: 3.560908e+00
L2PressureElementUnknownError: 1.111421e-01
L2PressureElementUnknownNorm: 2.995415e-01
L2PressureElementUnknownRelativeError: 4.098045e+00
L2VelocityElementUnknownError: 3.215543e-03
L2VelocityElementUnknownNorm: 1.067405e-02
L2VelocityElementUnknownRelativeError: 2.694236e+00
L2VelocityPotentialError: 1.079341e-03
L2VelocityPotentialNorm: 8.160560e-03
L2VelocityPotentialRelativeError: 1.582531e+00


==> dat/botti-massa/tri_k0_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 928
SizeSystem: 1569
H1PressureComponentNormError: 8.092229e-08
H1PressureDiscreteNorm: 1.982868e+00
H1PressureRelativeComponentNormError: 4.081074e-08
H1VelocityComponentNormError: 1.568367e-02
H1VelocityDiscreteNorm: 5.619954e-02
H1VelocityPotentialNorm: 5.635278e-02
H1VelocityPotentialNormError: 1.658724e-02
H1VelocityRelativeComponentNormError: 2.790712e-01
H1VelocityRelativePotentialNormError: 2.943464e-01
L2PressureComponentNormError: 3.715999e-09
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.182590e-08
L2VelocityComponentNormError: 8.130095e-04
L2VelocityDiscreteNorm: 7.775749e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 2.988496e-04
L2VelocityRelativeComponentNormError: 1.045571e-01
L2VelocityRelativePotentialNormError: 3.892123e-02
L2PressureDOFError: 1.495952e-08
L2PressureDOFNorm: 9.892757e-01
L2PressureDOFRelativeError: 1.512169e-08
L2VelocityDOFError: 1.165041e-03
L2VelocityDOFNorm: 2.296886e-02
L2VelocityDOFRelativeError: 5.072262e-02
H1VelocityElementUnknownError: 1.300799e-02
H1VelocityElementUnknownNorm: 5.770382e-02
H1VelocityElementUnknownRelativeError: 4.410432e+00
H1VelocityPotentialError: 1.176665e-02
H1VelocityPotentialNorm: 5.710683e-02
H1VelocityPotentialRelativeError: 3.946726e+00
L2PressureElementUnknownError: 5.784137e-02
L2PressureElementUnknownNorm: 3.142254e-01
L2PressureElementUnknownRelativeError: 4.590707e+01
L2VelocityElementUnknownError: 8.272063e-04
L2VelocityElementUnknownNorm: 8.520560e-03
L2VelocityElementUnknownRelativeError: 2.510663e+00
L2VelocityPotentialError: 3.173216e-04
L2VelocityPotentialNorm: 7.887915e-03
L2VelocityPotentialRelativeError: 1.938981e+00


==> dat/botti-massa/tri_k0_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 3648
SizeSystem: 6273
H1PressureComponentNormError: 7.555063e-08
H1PressureDiscreteNorm: 2.005217e+00
H1PressureRelativeComponentNormError: 3.767703e-08
H1VelocityComponentNormError: 7.890606e-03
H1VelocityDiscreteNorm: 5.690217e-02
H1VelocityPotentialNorm: 5.694585e-02
H1VelocityPotentialNormError: 8.426945e-03
H1VelocityRelativeComponentNormError: 1.386697e-01
H1VelocityRelativePotentialNormError: 1.479817e-01
L2PressureComponentNormError: 1.359228e-09
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 4.272063e-09
L2VelocityComponentNormError: 2.087535e-04
L2VelocityDiscreteNorm: 7.776128e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 8.652105e-05
L2VelocityRelativeComponentNormError: 2.684542e-02
L2VelocityRelativePotentialNormError: 1.116152e-02
L2PressureDOFError: 6.078948e-09
L2PressureDOFNorm: 9.648632e-01
L2PressureDOFRelativeError: 6.300321e-09
L2VelocityDOFError: 3.201598e-04
L2VelocityDOFNorm: 2.319348e-02
L2VelocityDOFRelativeError: 1.380387e-02
H1VelocityElementUnknownError: 6.420858e-03
H1VelocityElementUnknownNorm: 5.725518e-02
H1VelocityElementUnknownRelativeError: 4.766454e+00
H1VelocityPotentialError: 5.860134e-03
H1VelocityPotentialNorm: 5.711867e-02
H1VelocityPotentialRelativeError: 4.363452e+00
L2PressureElementUnknownError: 2.921181e-02
L2PressureElementUnknownNorm: 3.181666e-01
L2PressureElementUnknownRelativeError: 4.028423e+01
L2VelocityElementUnknownError: 2.122882e-04
L2VelocityElementUnknownNorm: 7.967494e-03
L2VelocityElementUnknownRelativeError: 2.152152e+00
L2VelocityPotentialError: 9.097616e-05
L2VelocityPotentialNorm: 7.808554e-03
L2VelocityPotentialRelativeError: 2.213577e+00


==> dat/botti-massa/tri_k0_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 14464
SizeSystem: 25089
H1PressureComponentNormError: 7.414410e-08
H1PressureDiscreteNorm: 2.011139e+00
H1PressureRelativeComponentNormError: 3.686672e-08
H1VelocityComponentNormError: 3.978745e-03
H1VelocityDiscreteNorm: 5.708222e-02
H1VelocityPotentialNorm: 5.709365e-02
H1VelocityPotentialNormError: 4.253772e-03
H1VelocityRelativeComponentNormError: 6.970200e-02
H1VelocityRelativePotentialNormError: 7.450517e-02
L2PressureComponentNormError: 4.747372e-10
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 1.487416e-09
L2VelocityComponentNormError: 5.300457e-05
L2VelocityDiscreteNorm: 7.776156e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 2.324590e-05
L2VelocityRelativeComponentNormError: 6.816295e-03
L2VelocityRelativePotentialNormError: 2.991730e-03
L2PressureDOFError: 2.581379e-09
L2PressureDOFNorm: 9.581073e-01
L2PressureDOFRelativeError: 2.694248e-09
L2VelocityDOFError: 8.414789e-05
L2VelocityDOFNorm: 2.324529e-02
L2VelocityDOFRelativeError: 3.619998e-03
H1VelocityElementUnknownError: 3.197133e-03
H1VelocityElementUnknownNorm: 5.716804e-02
H1VelocityElementUnknownRelativeError: 5.256550e+00
H1VelocityPotentialError: 2.918938e-03
H1VelocityPotentialNorm: 5.713498e-02
H1VelocityPotentialRelativeError: 4.807772e+00
L2PressureElementUnknownError: 1.464241e-02
L2PressureElementUnknownNorm: 3.191691e-01
L2PressureElementUnknownRelativeError: 9.541173e+01
L2VelocityElementUnknownError: 5.387967e-05
L2VelocityElementUnknownNorm: 7.824735e-03
L2VelocityElementUnknownRelativeError: 1.841250e+00
L2VelocityPotentialError: 2.430899e-05
L2VelocityPotentialNorm: 7.784929e-03
L2VelocityPotentialRelativeError: 2.379070e+00


==> dat/botti-massa/tri_k0_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 57600
SizeSystem: 100353
H1PressureComponentNormError: 7.357598e-08
H1PressureDiscreteNorm: 2.012643e+00
H1PressureRelativeComponentNormError: 3.655691e-08
H1VelocityComponentNormError: 1.999853e-03
H1VelocityDiscreteNorm: 5.712767e-02
H1VelocityPotentialNorm: 5.713056e-02
H1VelocityPotentialNormError: 2.137371e-03
H1VelocityRelativeComponentNormError: 3.500674e-02
H1VelocityRelativePotentialNormError: 3.741205e-02
L2PressureComponentNormError: 1.753818e-10
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 5.490618e-10
L2VelocityComponentNormError: 1.335882e-05
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 6.011074e-06
L2VelocityRelativeComponentNormError: 1.717921e-03
L2VelocityRelativePotentialNormError: 7.731651e-04
L2PressureDOFError: 1.177679e-09
L2PressureDOFNorm: 9.563708e-01
L2PressureDOFRelativeError: 1.231404e-09
L2VelocityDOFError: 2.155411e-05
L2VelocityDOFNorm: 2.325792e-02
L2VelocityDOFRelativeError: 9.267429e-04
H1VelocityElementUnknownError: 1.596806e-03
H1VelocityElementUnknownNorm: 5.714889e-02
H1VelocityElementUnknownRelativeError: 5.729227e+00
H1VelocityPotentialError: 1.456954e-03
H1VelocityPotentialNorm: 5.714070e-02
H1VelocityPotentialRelativeError: 5.242721e+00
L2PressureElementUnknownError: 7.325772e-03
L2PressureElementUnknownNorm: 3.194208e-01
L2PressureElementUnknownRelativeError: 9.027046e+01
L2VelocityElementUnknownError: 1.357611e-05
L2VelocityElementUnknownNorm: 7.788396e-03
L2VelocityElementUnknownRelativeError: 1.644333e+00
L2VelocityPotentialError: 6.269385e-06
L2VelocityPotentialNorm: 7.778439e-03
L2VelocityPotentialRelativeError: 2.471285e+00


==> dat/botti-massa/tri_k0_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,240,393,3.222197e-02,--,6.118478e-01,--,2.358650e-02,--,3.560907e+00,--,3.157101e-03,--,4.063123e-01,--,1.079343e-03,--,1.582527e+00,--,8.353126e-12,--,2.788638e-11,--,9.318006e-11,--,4.882879e-11,--
0,0.125,224,352,2048,928,1569,1.568351e-02,1.04,2.790683e-01,1.13,1.176655e-02,1.00,3.946774e+00,-0.15,8.128663e-04,1.96,1.045386e-01,1.96,3.172635e-04,1.77,1.938912e+00,-0.29,3.716196e-12,1.17,1.182653e-11,1.24,8.092206e-11,0.20,4.081062e-11,0.26
0,0.0625,896,1376,8128,3648,6273,7.890564e-03,0.99,1.386689e-01,1.01,5.860114e-03,1.01,4.363471e+00,-0.14,2.086862e-04,1.96,2.683678e-02,1.96,9.094945e-05,1.80,2.213553e+00,-0.19,1.359335e-12,1.45,4.272399e-12,1.47,7.555029e-11,0.10,3.767686e-11,0.12
0,0.03125,3584,5440,32384,14464,25089,3.978735e-03,0.99,6.970183e-02,0.99,2.918933e-03,1.01,4.807782e+00,-0.14,5.297332e-05,1.98,6.812276e-03,1.98,2.429646e-05,1.90,2.379064e+00,-0.10,4.747921e-13,1.52,1.487588e-12,1.52,7.414432e-11,0.03,3.686683e-11,0.03
0,0.015625,14336,21632,129280,57600,100353,1.999850e-03,0.99,3.500669e-02,0.99,1.456953e-03,1.00,5.242733e+00,-0.12,1.334166e-05,1.99,1.715714e-03,1.99,6.262585e-06,1.96,2.471277e+00,-0.05,1.754138e-13,1.44,5.491621e-13,1.44,7.357959e-11,0.01,3.655870e-11,0.01


==> dat/botti-massa/tri_k0_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 240
SizeSystem: 393
H1PressureComponentNormError: 9.318006e-11
H1PressureDiscreteNorm: 1.908301e+00
H1PressureRelativeComponentNormError: 4.882879e-11
H1VelocityComponentNormError: 3.222197e-02
H1VelocityDiscreteNorm: 5.266337e-02
H1VelocityPotentialNorm: 5.381758e-02
H1VelocityPotentialNormError: 3.248077e-02
H1VelocityRelativeComponentNormError: 6.118478e-01
H1VelocityRelativePotentialNormError: 6.035345e-01
L2PressureComponentNormError: 8.353126e-12
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 2.788638e-11
L2VelocityComponentNormError: 3.157101e-03
L2VelocityDiscreteNorm: 7.770134e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 9.879002e-04
L2VelocityRelativeComponentNormError: 4.063123e-01
L2VelocityRelativePotentialNormError: 1.340268e-01
L2PressureDOFError: 3.353437e-11
L2PressureDOFNorm: 1.062184e+00
L2PressureDOFRelativeError: 3.157117e-11
L2VelocityDOFError: 4.165119e-03
L2VelocityDOFNorm: 2.183733e-02
L2VelocityDOFRelativeError: 1.907339e-01
H1VelocityElementUnknownError: 2.712657e-02
H1VelocityElementUnknownNorm: 5.909922e-02
H1VelocityElementUnknownRelativeError: 3.830123e+00
H1VelocityPotentialError: 2.358650e-02
H1VelocityPotentialNorm: 5.727146e-02
H1VelocityPotentialRelativeError: 3.560907e+00
L2PressureElementUnknownError: 1.111421e-01
L2PressureElementUnknownNorm: 2.995415e-01
L2PressureElementUnknownRelativeError: 4.098045e+00
L2VelocityElementUnknownError: 3.215539e-03
L2VelocityElementUnknownNorm: 1.067405e-02
L2VelocityElementUnknownRelativeError: 2.694231e+00
L2VelocityPotentialError: 1.079343e-03
L2VelocityPotentialNorm: 8.160558e-03
L2VelocityPotentialRelativeError: 1.582527e+00


==> dat/botti-massa/tri_k0_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 928
SizeSystem: 1569
H1PressureComponentNormError: 8.092206e-11
H1PressureDiscreteNorm: 1.982868e+00
H1PressureRelativeComponentNormError: 4.081062e-11
H1VelocityComponentNormError: 1.568351e-02
H1VelocityDiscreteNorm: 5.619954e-02
H1VelocityPotentialNorm: 5.635278e-02
H1VelocityPotentialNormError: 1.658713e-02
H1VelocityRelativeComponentNormError: 2.790683e-01
H1VelocityRelativePotentialNormError: 2.943445e-01
L2PressureComponentNormError: 3.716196e-12
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.182653e-11
L2VelocityComponentNormError: 8.128663e-04
L2VelocityDiscreteNorm: 7.775749e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 2.987379e-04
L2VelocityRelativeComponentNormError: 1.045386e-01
L2VelocityRelativePotentialNormError: 3.890668e-02
L2PressureDOFError: 1.495999e-11
L2PressureDOFNorm: 9.892757e-01
L2PressureDOFRelativeError: 1.512217e-11
L2VelocityDOFError: 1.164714e-03
L2VelocityDOFNorm: 2.296886e-02
L2VelocityDOFRelativeError: 5.070839e-02
H1VelocityElementUnknownError: 1.300782e-02
H1VelocityElementUnknownNorm: 5.770270e-02
H1VelocityElementUnknownRelativeError: 4.410472e+00
H1VelocityPotentialError: 1.176655e-02
H1VelocityPotentialNorm: 5.710569e-02
H1VelocityPotentialRelativeError: 3.946774e+00
L2PressureElementUnknownError: 5.784137e-02
L2PressureElementUnknownNorm: 3.142254e-01
L2PressureElementUnknownRelativeError: 4.590707e+01
L2VelocityElementUnknownError: 8.270653e-04
L2VelocityElementUnknownNorm: 8.520402e-03
L2VelocityElementUnknownRelativeError: 2.510536e+00
L2VelocityPotentialError: 3.172635e-04
L2VelocityPotentialNorm: 7.887756e-03
L2VelocityPotentialRelativeError: 1.938912e+00


==> dat/botti-massa/tri_k0_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 3648
SizeSystem: 6273
H1PressureComponentNormError: 7.555029e-11
H1PressureDiscreteNorm: 2.005217e+00
H1PressureRelativeComponentNormError: 3.767686e-11
H1VelocityComponentNormError: 7.890564e-03
H1VelocityDiscreteNorm: 5.690217e-02
H1VelocityPotentialNorm: 5.694585e-02
H1VelocityPotentialNormError: 8.426919e-03
H1VelocityRelativeComponentNormError: 1.386689e-01
H1VelocityRelativePotentialNormError: 1.479812e-01
L2PressureComponentNormError: 1.359335e-12
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 4.272399e-12
L2VelocityComponentNormError: 2.086862e-04
L2VelocityDiscreteNorm: 7.776128e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 8.647244e-05
L2VelocityRelativeComponentNormError: 2.683678e-02
L2VelocityRelativePotentialNormError: 1.115525e-02
L2PressureDOFError: 6.079157e-12
L2PressureDOFNorm: 9.648632e-01
L2PressureDOFRelativeError: 6.300537e-12
L2VelocityDOFError: 3.200121e-04
L2VelocityDOFNorm: 2.319348e-02
L2VelocityDOFRelativeError: 1.379750e-02
H1VelocityElementUnknownError: 6.420815e-03
H1VelocityElementUnknownNorm: 5.725465e-02
H1VelocityElementUnknownRelativeError: 4.766445e+00
H1VelocityPotentialError: 5.860114e-03
H1VelocityPotentialNorm: 5.711814e-02
H1VelocityPotentialRelativeError: 4.363471e+00
L2PressureElementUnknownError: 2.921181e-02
L2PressureElementUnknownNorm: 3.181666e-01
L2PressureElementUnknownRelativeError: 4.028423e+01
L2VelocityElementUnknownError: 2.122220e-04
L2VelocityElementUnknownNorm: 7.967418e-03
L2VelocityElementUnknownRelativeError: 2.152072e+00
L2VelocityPotentialError: 9.094945e-05
L2VelocityPotentialNorm: 7.808478e-03
L2VelocityPotentialRelativeError: 2.213553e+00


==> dat/botti-massa/tri_k0_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 14464
SizeSystem: 25089
H1PressureComponentNormError: 7.414432e-11
H1PressureDiscreteNorm: 2.011139e+00
H1PressureRelativeComponentNormError: 3.686683e-11
H1VelocityComponentNormError: 3.978735e-03
H1VelocityDiscreteNorm: 5.708222e-02
H1VelocityPotentialNorm: 5.709365e-02
H1VelocityPotentialNormError: 4.253765e-03
H1VelocityRelativeComponentNormError: 6.970183e-02
H1VelocityRelativePotentialNormError: 7.450505e-02
L2PressureComponentNormError: 4.747921e-13
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 1.487588e-12
L2VelocityComponentNormError: 5.297332e-05
L2VelocityDiscreteNorm: 7.776156e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 2.322389e-05
L2VelocityRelativeComponentNormError: 6.812276e-03
L2VelocityRelativePotentialNormError: 2.988897e-03
L2PressureDOFError: 2.581456e-12
L2PressureDOFNorm: 9.581073e-01
L2PressureDOFRelativeError: 2.694329e-12
L2VelocityDOFError: 8.408007e-05
L2VelocityDOFNorm: 2.324529e-02
L2VelocityDOFRelativeError: 3.617081e-03
H1VelocityElementUnknownError: 3.197125e-03
H1VelocityElementUnknownNorm: 5.716779e-02
H1VelocityElementUnknownRelativeError: 5.256547e+00
H1VelocityPotentialError: 2.918933e-03
H1VelocityPotentialNorm: 5.713473e-02
H1VelocityPotentialRelativeError: 4.807782e+00
L2PressureElementUnknownError: 1.464241e-02
L2PressureElementUnknownNorm: 3.191691e-01
L2PressureElementUnknownRelativeError: 9.541173e+01
L2VelocityElementUnknownError: 5.384893e-05
L2VelocityElementUnknownNorm: 7.824700e-03
L2VelocityElementUnknownRelativeError: 1.841255e+00
L2VelocityPotentialError: 2.429646e-05
L2VelocityPotentialNorm: 7.784894e-03
L2VelocityPotentialRelativeError: 2.379064e+00


==> dat/botti-massa/tri_k0_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 57600
SizeSystem: 100353
H1PressureComponentNormError: 7.357959e-11
H1PressureDiscreteNorm: 2.012643e+00
H1PressureRelativeComponentNormError: 3.655870e-11
H1VelocityComponentNormError: 1.999850e-03
H1VelocityDiscreteNorm: 5.712767e-02
H1VelocityPotentialNorm: 5.713056e-02
H1VelocityPotentialNormError: 2.137370e-03
H1VelocityRelativeComponentNormError: 3.500669e-02
H1VelocityRelativePotentialNormError: 3.741202e-02
L2PressureComponentNormError: 1.754138e-13
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 5.491621e-13
L2VelocityComponentNormError: 1.334166e-05
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 5.999220e-06
L2VelocityRelativeComponentNormError: 1.715714e-03
L2VelocityRelativePotentialNormError: 7.716403e-04
L2PressureDOFError: 1.177750e-12
L2PressureDOFNorm: 9.563708e-01
L2PressureDOFRelativeError: 1.231479e-12
L2VelocityDOFError: 2.151731e-05
L2VelocityDOFNorm: 2.325792e-02
L2VelocityDOFRelativeError: 9.251605e-04
H1VelocityElementUnknownError: 1.596804e-03
H1VelocityElementUnknownNorm: 5.714876e-02
H1VelocityElementUnknownRelativeError: 5.729029e+00
H1VelocityPotentialError: 1.456953e-03
H1VelocityPotentialNorm: 5.714056e-02
H1VelocityPotentialRelativeError: 5.242733e+00
L2PressureElementUnknownError: 7.325772e-03
L2PressureElementUnknownNorm: 3.194208e-01
L2PressureElementUnknownRelativeError: 9.027046e+01
L2VelocityElementUnknownError: 1.355922e-05
L2VelocityElementUnknownNorm: 7.788377e-03
L2VelocityElementUnknownRelativeError: 1.644358e+00
L2VelocityPotentialError: 6.262585e-06
L2VelocityPotentialNorm: 7.778420e-03
L2VelocityPotentialRelativeError: 2.471277e+00


==> dat/botti-massa/tri_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,240,393,3.222194e-02,--,6.118472e-01,--,2.358650e-02,--,3.560908e+00,--,3.157105e-03,--,4.063128e-01,--,1.079341e-03,--,1.582531e+00,--,8.353185e-03,--,2.788657e-02,--,9.318020e-02,--,4.882887e-02,--
0,0.125,224,352,2048,928,1569,1.568367e-02,1.04,2.790712e-01,1.13,1.176665e-02,1.00,3.946726e+00,-0.15,8.130095e-04,1.96,1.045571e-01,1.96,3.173216e-04,1.77,1.938981e+00,-0.29,3.715999e-03,1.17,1.182590e-02,1.24,8.092229e-02,0.20,4.081074e-02,0.26
0,0.0625,896,1376,8128,3648,6273,7.890606e-03,0.99,1.386697e-01,1.01,5.860134e-03,1.01,4.363452e+00,-0.14,2.087535e-04,1.96,2.684542e-02,1.96,9.097616e-05,1.80,2.213577e+00,-0.19,1.359228e-03,1.45,4.272063e-03,1.47,7.555063e-02,0.10,3.767703e-02,0.12
0,0.03125,3584,5440,32384,14464,25089,3.978745e-03,0.99,6.970200e-02,0.99,2.918938e-03,1.01,4.807772e+00,-0.14,5.300457e-05,1.98,6.816295e-03,1.98,2.430899e-05,1.90,2.379070e+00,-0.10,4.747372e-04,1.52,1.487416e-03,1.52,7.414410e-02,0.03,3.686672e-02,0.03
0,0.015625,14336,21632,129280,57600,100353,1.999853e-03,0.99,3.500674e-02,0.99,1.456954e-03,1.00,5.242721e+00,-0.12,1.335882e-05,1.99,1.717921e-03,1.99,6.269384e-06,1.96,2.471285e+00,-0.05,1.753818e-04,1.44,5.490618e-04,1.44,7.357598e-02,0.01,3.655691e-02,0.01


==> dat/botti-massa/tri_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 240
SizeSystem: 393
H1PressureComponentNormError: 9.318020e-02
H1PressureDiscreteNorm: 1.908301e+00
H1PressureRelativeComponentNormError: 4.882887e-02
H1VelocityComponentNormError: 3.222194e-02
H1VelocityDiscreteNorm: 5.266337e-02
H1VelocityPotentialNorm: 5.381758e-02
H1VelocityPotentialNormError: 3.248077e-02
H1VelocityRelativeComponentNormError: 6.118472e-01
H1VelocityRelativePotentialNormError: 6.035345e-01
L2PressureComponentNormError: 8.353185e-03
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 2.788657e-02
L2VelocityComponentNormError: 3.157105e-03
L2VelocityDiscreteNorm: 7.770134e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 9.879004e-04
L2VelocityRelativeComponentNormError: 4.063128e-01
L2VelocityRelativePotentialNormError: 1.340268e-01
L2PressureDOFError: 3.353455e-02
L2PressureDOFNorm: 1.062184e+00
L2PressureDOFRelativeError: 3.157133e-02
L2VelocityDOFError: 4.165122e-03
L2VelocityDOFNorm: 2.183733e-02
L2VelocityDOFRelativeError: 1.907341e-01
H1VelocityElementUnknownError: 2.712655e-02
H1VelocityElementUnknownNorm: 5.909926e-02
H1VelocityElementUnknownRelativeError: 3.830123e+00
H1VelocityPotentialError: 2.358650e-02
H1VelocityPotentialNorm: 5.727151e-02
H1VelocityPotentialRelativeError: 3.560908e+00
L2PressureElementUnknownError: 1.114555e-01
L2PressureElementUnknownNorm: 2.996579e-01
L2PressureElementUnknownRelativeError: 4.122491e+00
L2VelocityElementUnknownError: 3.215543e-03
L2VelocityElementUnknownNorm: 1.067405e-02
L2VelocityElementUnknownRelativeError: 2.694236e+00
L2VelocityPotentialError: 1.079341e-03
L2VelocityPotentialNorm: 8.160560e-03
L2VelocityPotentialRelativeError: 1.582531e+00


==> dat/botti-massa/tri_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 928
SizeSystem: 1569
H1PressureComponentNormError: 8.092229e-02
H1PressureDiscreteNorm: 1.982868e+00
H1PressureRelativeComponentNormError: 4.081074e-02
H1VelocityComponentNormError: 1.568367e-02
H1VelocityDiscreteNorm: 5.619954e-02
H1VelocityPotentialNorm: 5.635278e-02
H1VelocityPotentialNormError: 1.658724e-02
H1VelocityRelativeComponentNormError: 2.790712e-01
H1VelocityRelativePotentialNormError: 2.943464e-01
L2PressureComponentNormError: 3.715999e-03
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.182590e-02
L2VelocityComponentNormError: 8.130095e-04
L2VelocityDiscreteNorm: 7.775749e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 2.988496e-04
L2VelocityRelativeComponentNormError: 1.045571e-01
L2VelocityRelativePotentialNormError: 3.892123e-02
L2PressureDOFError: 1.495952e-02
L2PressureDOFNorm: 9.892757e-01
L2PressureDOFRelativeError: 1.512169e-02
L2VelocityDOFError: 1.165041e-03
L2VelocityDOFNorm: 2.296886e-02
L2VelocityDOFRelativeError: 5.072262e-02
H1VelocityElementUnknownError: 1.300799e-02
H1VelocityElementUnknownNorm: 5.770382e-02
H1VelocityElementUnknownRelativeError: 4.410432e+00
H1VelocityPotentialError: 1.176665e-02
H1VelocityPotentialNorm: 5.710683e-02
H1VelocityPotentialRelativeError: 3.946726e+00
L2PressureElementUnknownError: 5.796062e-02
L2PressureElementUnknownNorm: 3.142474e-01
L2PressureElementUnknownRelativeError: 3.736209e+01
L2VelocityElementUnknownError: 8.272063e-04
L2VelocityElementUnknownNorm: 8.520560e-03
L2VelocityElementUnknownRelativeError: 2.510663e+00
L2VelocityPotentialError: 3.173216e-04
L2VelocityPotentialNorm: 7.887915e-03
L2VelocityPotentialRelativeError: 1.938981e+00


==> dat/botti-massa/tri_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 3648
SizeSystem: 6273
H1PressureComponentNormError: 7.555063e-02
H1PressureDiscreteNorm: 2.005217e+00
H1PressureRelativeComponentNormError: 3.767703e-02
H1VelocityComponentNormError: 7.890606e-03
H1VelocityDiscreteNorm: 5.690217e-02
H1VelocityPotentialNorm: 5.694585e-02
H1VelocityPotentialNormError: 8.426945e-03
H1VelocityRelativeComponentNormError: 1.386697e-01
H1VelocityRelativePotentialNormError: 1.479817e-01
L2PressureComponentNormError: 1.359228e-03
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 4.272063e-03
L2VelocityComponentNormError: 2.087535e-04
L2VelocityDiscreteNorm: 7.776128e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 8.652105e-05
L2VelocityRelativeComponentNormError: 2.684542e-02
L2VelocityRelativePotentialNormError: 1.116152e-02
L2PressureDOFError: 6.078948e-03
L2PressureDOFNorm: 9.648632e-01
L2PressureDOFRelativeError: 6.300321e-03
L2VelocityDOFError: 3.201598e-04
L2VelocityDOFNorm: 2.319348e-02
L2VelocityDOFRelativeError: 1.380387e-02
H1VelocityElementUnknownError: 6.420858e-03
H1VelocityElementUnknownNorm: 5.725518e-02
H1VelocityElementUnknownRelativeError: 4.766454e+00
H1VelocityPotentialError: 5.860134e-03
H1VelocityPotentialNorm: 5.711867e-02
H1VelocityPotentialRelativeError: 4.363452e+00
L2PressureElementUnknownError: 2.924341e-02
L2PressureElementUnknownNorm: 3.181695e-01
L2PressureElementUnknownRelativeError: 4.274800e+01
L2VelocityElementUnknownError: 2.122882e-04
L2VelocityElementUnknownNorm: 7.967494e-03
L2VelocityElementUnknownRelativeError: 2.152152e+00
L2VelocityPotentialError: 9.097616e-05
L2VelocityPotentialNorm: 7.808554e-03
L2VelocityPotentialRelativeError: 2.213577e+00


==> dat/botti-massa/tri_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 14464
SizeSystem: 25089
H1PressureComponentNormError: 7.414410e-02
H1PressureDiscreteNorm: 2.011139e+00
H1PressureRelativeComponentNormError: 3.686672e-02
H1VelocityComponentNormError: 3.978745e-03
H1VelocityDiscreteNorm: 5.708222e-02
H1VelocityPotentialNorm: 5.709365e-02
H1VelocityPotentialNormError: 4.253772e-03
H1VelocityRelativeComponentNormError: 6.970200e-02
H1VelocityRelativePotentialNormError: 7.450517e-02
L2PressureComponentNormError: 4.747372e-04
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 1.487416e-03
L2VelocityComponentNormError: 5.300457e-05
L2VelocityDiscreteNorm: 7.776156e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 2.324590e-05
L2VelocityRelativeComponentNormError: 6.816295e-03
L2VelocityRelativePotentialNormError: 2.991730e-03
L2PressureDOFError: 2.581379e-03
L2PressureDOFNorm: 9.581073e-01
L2PressureDOFRelativeError: 2.694248e-03
L2VelocityDOFError: 8.414789e-05
L2VelocityDOFNorm: 2.324529e-02
L2VelocityDOFRelativeError: 3.619998e-03
H1VelocityElementUnknownError: 3.197133e-03
H1VelocityElementUnknownNorm: 5.716804e-02
H1VelocityElementUnknownRelativeError: 5.256551e+00
H1VelocityPotentialError: 2.918938e-03
H1VelocityPotentialNorm: 5.713498e-02
H1VelocityPotentialRelativeError: 4.807772e+00
L2PressureElementUnknownError: 1.465011e-02
L2PressureElementUnknownNorm: 3.191695e-01
L2PressureElementUnknownRelativeError: 2.160807e+02
L2VelocityElementUnknownError: 5.387967e-05
L2VelocityElementUnknownNorm: 7.824735e-03
L2VelocityElementUnknownRelativeError: 1.841250e+00
L2VelocityPotentialError: 2.430899e-05
L2VelocityPotentialNorm: 7.784929e-03
L2VelocityPotentialRelativeError: 2.379070e+00


==> dat/botti-massa/tri_k0_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 57600
SizeSystem: 100353
H1PressureComponentNormError: 7.357598e-02
H1PressureDiscreteNorm: 2.012643e+00
H1PressureRelativeComponentNormError: 3.655691e-02
H1VelocityComponentNormError: 1.999853e-03
H1VelocityDiscreteNorm: 5.712767e-02
H1VelocityPotentialNorm: 5.713056e-02
H1VelocityPotentialNormError: 2.137371e-03
H1VelocityRelativeComponentNormError: 3.500674e-02
H1VelocityRelativePotentialNormError: 3.741205e-02
L2PressureComponentNormError: 1.753818e-04
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 5.490618e-04
L2VelocityComponentNormError: 1.335882e-05
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 6.011073e-06
L2VelocityRelativeComponentNormError: 1.717921e-03
L2VelocityRelativePotentialNormError: 7.731650e-04
L2PressureDOFError: 1.177679e-03
L2PressureDOFNorm: 9.563708e-01
L2PressureDOFRelativeError: 1.231404e-03
L2VelocityDOFError: 2.155411e-05
L2VelocityDOFNorm: 2.325792e-02
L2VelocityDOFRelativeError: 9.267428e-04
H1VelocityElementUnknownError: 1.596806e-03
H1VelocityElementUnknownNorm: 5.714889e-02
H1VelocityElementUnknownRelativeError: 5.729227e+00
H1VelocityPotentialError: 1.456954e-03
H1VelocityPotentialNorm: 5.714070e-02
H1VelocityPotentialRelativeError: 5.242721e+00
L2PressureElementUnknownError: 7.327871e-03
L2PressureElementUnknownNorm: 3.194209e-01
L2PressureElementUnknownRelativeError: 2.796351e+02
L2VelocityElementUnknownError: 1.357611e-05
L2VelocityElementUnknownNorm: 7.788396e-03
L2VelocityElementUnknownRelativeError: 1.644333e+00
L2VelocityPotentialError: 6.269384e-06
L2VelocityPotentialNorm: 7.778439e-03
L2VelocityPotentialRelativeError: 2.471285e+00


==> dat/botti-massa/tri_k1_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,444,637,1.261567e-02,--,2.155195e-01,--,4.381984e-03,--,6.815607e-01,--,4.005323e-04,--,5.148655e-02,--,1.423174e-04,--,3.204284e-01,--,2.270947e-06,--,7.117943e-06,--,5.767455e-05,--,2.202901e-05,--
1,0.125,224,352,4096,1728,2561,3.012656e-03,2.07,5.238167e-02,2.04,1.239913e-03,1.82,5.211864e-01,0.39,5.094272e-05,2.97,6.550997e-03,2.97,2.011596e-05,2.82,2.174851e-01,0.56,6.069516e-07,1.90,1.899855e-06,1.91,3.070900e-05,0.91,1.132366e-05,0.96
1,0.0625,896,1376,16256,6816,10273,7.423158e-04,2.02,1.296972e-02,2.01,3.140934e-04,1.98,4.612484e-01,0.18,6.487856e-06,2.97,8.343256e-04,2.97,2.558775e-06,2.97,1.952651e-01,0.16,1.515679e-07,2.00,4.743870e-07,2.00,1.532117e-05,1.00,5.597621e-06,1.02
1,0.03125,3584,5440,64768,27072,41153,1.846133e-04,2.01,3.229442e-03,2.01,7.882465e-05,1.99,4.537821e-01,0.02,8.261358e-07,2.97,1.062396e-04,2.97,3.225663e-07,2.99,1.926986e-01,0.02,3.765641e-08,2.01,1.178587e-07,2.01,7.612894e-06,1.01,2.774900e-06,1.01
1,0.015625,14336,21632,258560,107904,164737,4.606087e-05,2.00,8.059847e-04,2.00,1.974435e-05,2.00,4.593477e-01,-0.02,1.046304e-07,2.98,1.345529e-05,2.98,4.050395e-08,2.99,1.937500e-01,-0.01,9.359506e-09,2.01,2.929379e-08,2.01,3.789076e-06,1.01,1.380311e-06,1.01


==> dat/botti-massa/tri_k1_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 444
SizeSystem: 637
H1PressureComponentNormError: 5.767455e-05
H1PressureDiscreteNorm: 2.618118e+00
H1PressureRelativeComponentNormError: 2.202901e-05
H1VelocityComponentNormError: 1.261567e-02
H1VelocityDiscreteNorm: 5.853610e-02
H1VelocityPotentialNorm: 5.704264e-02
H1VelocityPotentialNormError: 5.747728e-03
H1VelocityRelativeComponentNormError: 2.155195e-01
H1VelocityRelativePotentialNormError: 1.007620e-01
L2PressureComponentNormError: 2.270947e-06
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 7.117943e-06
L2VelocityComponentNormError: 4.005323e-04
L2VelocityDiscreteNorm: 7.779358e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.236575e-04
L2VelocityRelativeComponentNormError: 5.148655e-02
L2VelocityRelativePotentialNormError: 1.591762e-02
L2PressureDOFError: 1.104891e-05
L2PressureDOFNorm: 1.069246e+00
L2PressureDOFRelativeError: 1.033336e-05
L2VelocityDOFError: 4.424360e-04
L2VelocityDOFNorm: 2.272814e-02
L2VelocityDOFRelativeError: 1.946644e-02
H1VelocityElementUnknownError: 1.323660e-02
H1VelocityElementUnknownNorm: 6.507413e-02
H1VelocityElementUnknownRelativeError: 1.718877e+00
H1VelocityPotentialError: 4.381984e-03
H1VelocityPotentialNorm: 5.722958e-02
H1VelocityPotentialRelativeError: 6.815607e-01
L2PressureElementUnknownError: 1.712734e-02
L2PressureElementUnknownNorm: 3.190454e-01
L2PressureElementUnknownRelativeError: 5.055013e-01
L2VelocityElementUnknownError: 4.330529e-04
L2VelocityElementUnknownNorm: 7.878630e-03
L2VelocityElementUnknownRelativeError: 6.780502e-01
L2VelocityPotentialError: 1.423174e-04
L2VelocityPotentialNorm: 7.802158e-03
L2VelocityPotentialRelativeError: 3.204284e-01


==> dat/botti-massa/tri_k1_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1728
SizeSystem: 2561
H1PressureComponentNormError: 3.070900e-05
H1PressureDiscreteNorm: 2.711932e+00
H1PressureRelativeComponentNormError: 1.132366e-05
H1VelocityComponentNormError: 3.012656e-03
H1VelocityDiscreteNorm: 5.751355e-02
H1VelocityPotentialNorm: 5.713480e-02
H1VelocityPotentialNormError: 1.507399e-03
H1VelocityRelativeComponentNormError: 5.238167e-02
H1VelocityRelativePotentialNormError: 2.638320e-02
L2PressureComponentNormError: 6.069516e-07
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 1.899855e-06
L2VelocityComponentNormError: 5.094272e-05
L2VelocityDiscreteNorm: 7.776332e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 1.665090e-05
L2VelocityRelativeComponentNormError: 6.550997e-03
L2VelocityRelativePotentialNormError: 2.141449e-03
L2PressureDOFError: 2.994929e-06
L2PressureDOFNorm: 9.910591e-01
L2PressureDOFRelativeError: 3.021948e-06
L2VelocityDOFError: 5.873513e-05
L2VelocityDOFNorm: 2.322657e-02
L2VelocityDOFRelativeError: 2.528790e-03
H1VelocityElementUnknownError: 3.258306e-03
H1VelocityElementUnknownNorm: 5.878613e-02
H1VelocityElementUnknownRelativeError: 1.762921e+00
H1VelocityPotentialError: 1.239913e-03
H1VelocityPotentialNorm: 5.714878e-02
H1VelocityPotentialRelativeError: 5.211864e-01
L2PressureElementUnknownError: 4.539127e-03
L2PressureElementUnknownNorm: 3.194726e-01
L2PressureElementUnknownRelativeError: 4.427396e-01
L2VelocityElementUnknownError: 5.560945e-05
L2VelocityElementUnknownNorm: 7.783161e-03
L2VelocityElementUnknownRelativeError: 7.500682e-01
L2VelocityPotentialError: 2.011596e-05
L2VelocityPotentialNorm: 7.778109e-03
L2VelocityPotentialRelativeError: 2.174851e-01


==> dat/botti-massa/tri_k1_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 6816
SizeSystem: 10273
H1PressureComponentNormError: 1.532117e-05
H1PressureDiscreteNorm: 2.737087e+00
H1PressureRelativeComponentNormError: 5.597621e-06
H1VelocityComponentNormError: 7.423158e-04
H1VelocityDiscreteNorm: 5.723454e-02
H1VelocityPotentialNorm: 5.714234e-02
H1VelocityPotentialNormError: 3.852255e-04
H1VelocityRelativeComponentNormError: 1.296972e-02
H1VelocityRelativePotentialNormError: 6.741507e-03
L2PressureComponentNormError: 1.515679e-07
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 4.743870e-07
L2VelocityComponentNormError: 6.487856e-06
L2VelocityDiscreteNorm: 7.776168e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.098866e-06
L2VelocityRelativeComponentNormError: 8.343256e-04
L2VelocityRelativePotentialNormError: 2.699118e-04
L2PressureDOFError: 7.498127e-07
L2PressureDOFNorm: 9.653114e-01
L2PressureDOFRelativeError: 7.767573e-07
L2VelocityDOFError: 7.504701e-06
L2VelocityDOFNorm: 2.325973e-02
L2VelocityDOFRelativeError: 3.226479e-04
H1VelocityElementUnknownError: 7.908415e-04
H1VelocityElementUnknownNorm: 5.752936e-02
H1VelocityElementUnknownRelativeError: 1.906118e+00
H1VelocityPotentialError: 3.140934e-04
H1VelocityPotentialNorm: 5.714322e-02
H1VelocityPotentialRelativeError: 4.612484e-01
L2PressureElementUnknownError: 1.151695e-03
L2PressureElementUnknownNorm: 3.195027e-01
L2PressureElementUnknownRelativeError: 2.837884e-01
L2VelocityElementUnknownError: 7.055649e-06
L2VelocityElementUnknownNorm: 7.776600e-03
L2VelocityElementUnknownRelativeError: 8.845344e-01
L2VelocityPotentialError: 2.558775e-06
L2VelocityPotentialNorm: 7.776278e-03
L2VelocityPotentialRelativeError: 1.952651e-01


==> dat/botti-massa/tri_k1_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 27072
SizeSystem: 41153
H1PressureComponentNormError: 7.612894e-06
H1PressureDiscreteNorm: 2.743484e+00
H1PressureRelativeComponentNormError: 2.774900e-06
H1VelocityComponentNormError: 1.846133e-04
H1VelocityDiscreteNorm: 5.716570e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 9.783016e-05
H1VelocityRelativeComponentNormError: 3.229442e-03
H1VelocityRelativePotentialNormError: 1.712029e-03
L2PressureComponentNormError: 3.765641e-08
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.178587e-07
L2VelocityComponentNormError: 8.261358e-07
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 2.642900e-07
L2VelocityRelativeComponentNormError: 1.062396e-04
L2VelocityRelativePotentialNormError: 3.398723e-05
L2PressureDOFError: 1.863230e-07
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 1.944471e-07
L2VelocityDOFError: 9.554483e-07
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 4.107343e-05
H1VelocityElementUnknownError: 1.934536e-04
H1VelocityElementUnknownNorm: 5.723776e-02
H1VelocityElementUnknownRelativeError: 2.030314e+00
H1VelocityPotentialError: 7.882465e-05
H1VelocityPotentialNorm: 5.714288e-02
H1VelocityPotentialRelativeError: 4.537821e-01
L2PressureElementUnknownError: 2.889929e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.953170e-01
L2VelocityElementUnknownError: 8.947355e-07
L2VelocityElementUnknownNorm: 7.776186e-03
L2VelocityElementUnknownRelativeError: 9.687897e-01
L2VelocityPotentialError: 3.225663e-07
L2VelocityPotentialNorm: 7.776165e-03
L2VelocityPotentialRelativeError: 1.926986e-01


==> dat/botti-massa/tri_k1_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 107904
SizeSystem: 164737
H1PressureComponentNormError: 3.789076e-06
H1PressureDiscreteNorm: 2.745090e+00
H1PressureRelativeComponentNormError: 1.380311e-06
H1VelocityComponentNormError: 4.606087e-05
H1VelocityDiscreteNorm: 5.714856e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.470521e-05
H1VelocityRelativeComponentNormError: 8.059847e-04
H1VelocityRelativePotentialNormError: 4.323411e-04
L2PressureComponentNormError: 9.359506e-09
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.929379e-08
L2VelocityComponentNormError: 1.046304e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.318792e-08
L2VelocityRelativeComponentNormError: 1.345529e-05
L2VelocityRelativePotentialNormError: 4.267907e-06
L2PressureDOFError: 4.632539e-08
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 4.843731e-08
L2VelocityDOFError: 1.209209e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 5.198194e-06
H1VelocityElementUnknownError: 4.770889e-05
H1VelocityElementUnknownNorm: 5.716646e-02
H1VelocityElementUnknownRelativeError: 2.106645e+00
H1VelocityPotentialError: 1.974435e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.593477e-01
L2PressureElementUnknownError: 7.231522e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.511519e-01
L2VelocityElementUnknownError: 1.130092e-07
L2VelocityElementUnknownNorm: 7.776160e-03
L2VelocityElementUnknownRelativeError: 1.014430e+00
L2VelocityPotentialError: 4.050395e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.937500e-01


==> dat/botti-massa/tri_k1_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,444,637,1.261567e-02,--,2.155195e-01,--,4.381984e-03,--,6.815607e-01,--,4.005323e-04,--,5.148655e-02,--,1.423174e-04,--,3.204284e-01,--,2.270947e-09,--,7.117943e-09,--,5.767455e-08,--,2.202901e-08,--
1,0.125,224,352,4096,1728,2561,3.012656e-03,2.07,5.238167e-02,2.04,1.239913e-03,1.82,5.211864e-01,0.39,5.094272e-05,2.97,6.550997e-03,2.97,2.011596e-05,2.82,2.174851e-01,0.56,6.069516e-10,1.90,1.899855e-09,1.91,3.070900e-08,0.91,1.132366e-08,0.96
1,0.0625,896,1376,16256,6816,10273,7.423158e-04,2.02,1.296972e-02,2.01,3.140934e-04,1.98,4.612484e-01,0.18,6.487856e-06,2.97,8.343256e-04,2.97,2.558775e-06,2.97,1.952651e-01,0.16,1.515679e-10,2.00,4.743870e-10,2.00,1.532117e-08,1.00,5.597621e-09,1.02
1,0.03125,3584,5440,64768,27072,41153,1.846133e-04,2.01,3.229442e-03,2.01,7.882465e-05,1.99,4.537822e-01,0.02,8.261358e-07,2.97,1.062396e-04,2.97,3.225663e-07,2.99,1.926986e-01,0.02,3.765642e-11,2.01,1.178587e-10,2.01,7.612892e-09,1.01,2.774900e-09,1.01
1,0.015625,14336,21632,258560,107904,164737,4.606087e-05,2.00,8.059847e-04,2.00,1.974435e-05,2.00,4.593477e-01,-0.02,1.046304e-07,2.98,1.345529e-05,2.98,4.050395e-08,2.99,1.937501e-01,-0.01,9.359491e-12,2.01,2.929374e-11,2.01,3.789071e-09,1.01,1.380309e-09,1.01


==> dat/botti-massa/tri_k1_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 444
SizeSystem: 637
H1PressureComponentNormError: 5.767455e-08
H1PressureDiscreteNorm: 2.618118e+00
H1PressureRelativeComponentNormError: 2.202901e-08
H1VelocityComponentNormError: 1.261567e-02
H1VelocityDiscreteNorm: 5.853610e-02
H1VelocityPotentialNorm: 5.704264e-02
H1VelocityPotentialNormError: 5.747728e-03
H1VelocityRelativeComponentNormError: 2.155195e-01
H1VelocityRelativePotentialNormError: 1.007620e-01
L2PressureComponentNormError: 2.270947e-09
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 7.117943e-09
L2VelocityComponentNormError: 4.005323e-04
L2VelocityDiscreteNorm: 7.779358e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.236575e-04
L2VelocityRelativeComponentNormError: 5.148655e-02
L2VelocityRelativePotentialNormError: 1.591762e-02
L2PressureDOFError: 1.104891e-08
L2PressureDOFNorm: 1.069246e+00
L2PressureDOFRelativeError: 1.033336e-08
L2VelocityDOFError: 4.424360e-04
L2VelocityDOFNorm: 2.272814e-02
L2VelocityDOFRelativeError: 1.946644e-02
H1VelocityElementUnknownError: 1.323660e-02
H1VelocityElementUnknownNorm: 6.507413e-02
H1VelocityElementUnknownRelativeError: 1.718877e+00
H1VelocityPotentialError: 4.381984e-03
H1VelocityPotentialNorm: 5.722958e-02
H1VelocityPotentialRelativeError: 6.815607e-01
L2PressureElementUnknownError: 1.712734e-02
L2PressureElementUnknownNorm: 3.190454e-01
L2PressureElementUnknownRelativeError: 5.055013e-01
L2VelocityElementUnknownError: 4.330529e-04
L2VelocityElementUnknownNorm: 7.878630e-03
L2VelocityElementUnknownRelativeError: 6.780502e-01
L2VelocityPotentialError: 1.423174e-04
L2VelocityPotentialNorm: 7.802158e-03
L2VelocityPotentialRelativeError: 3.204284e-01


==> dat/botti-massa/tri_k1_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1728
SizeSystem: 2561
H1PressureComponentNormError: 3.070900e-08
H1PressureDiscreteNorm: 2.711932e+00
H1PressureRelativeComponentNormError: 1.132366e-08
H1VelocityComponentNormError: 3.012656e-03
H1VelocityDiscreteNorm: 5.751355e-02
H1VelocityPotentialNorm: 5.713480e-02
H1VelocityPotentialNormError: 1.507399e-03
H1VelocityRelativeComponentNormError: 5.238167e-02
H1VelocityRelativePotentialNormError: 2.638320e-02
L2PressureComponentNormError: 6.069516e-10
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 1.899855e-09
L2VelocityComponentNormError: 5.094272e-05
L2VelocityDiscreteNorm: 7.776332e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 1.665090e-05
L2VelocityRelativeComponentNormError: 6.550997e-03
L2VelocityRelativePotentialNormError: 2.141449e-03
L2PressureDOFError: 2.994929e-09
L2PressureDOFNorm: 9.910591e-01
L2PressureDOFRelativeError: 3.021948e-09
L2VelocityDOFError: 5.873513e-05
L2VelocityDOFNorm: 2.322657e-02
L2VelocityDOFRelativeError: 2.528790e-03
H1VelocityElementUnknownError: 3.258306e-03
H1VelocityElementUnknownNorm: 5.878613e-02
H1VelocityElementUnknownRelativeError: 1.762921e+00
H1VelocityPotentialError: 1.239913e-03
H1VelocityPotentialNorm: 5.714878e-02
H1VelocityPotentialRelativeError: 5.211864e-01
L2PressureElementUnknownError: 4.539127e-03
L2PressureElementUnknownNorm: 3.194726e-01
L2PressureElementUnknownRelativeError: 4.427396e-01
L2VelocityElementUnknownError: 5.560945e-05
L2VelocityElementUnknownNorm: 7.783161e-03
L2VelocityElementUnknownRelativeError: 7.500683e-01
L2VelocityPotentialError: 2.011596e-05
L2VelocityPotentialNorm: 7.778109e-03
L2VelocityPotentialRelativeError: 2.174851e-01


==> dat/botti-massa/tri_k1_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 6816
SizeSystem: 10273
H1PressureComponentNormError: 1.532117e-08
H1PressureDiscreteNorm: 2.737087e+00
H1PressureRelativeComponentNormError: 5.597621e-09
H1VelocityComponentNormError: 7.423158e-04
H1VelocityDiscreteNorm: 5.723454e-02
H1VelocityPotentialNorm: 5.714234e-02
H1VelocityPotentialNormError: 3.852255e-04
H1VelocityRelativeComponentNormError: 1.296972e-02
H1VelocityRelativePotentialNormError: 6.741507e-03
L2PressureComponentNormError: 1.515679e-10
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 4.743870e-10
L2VelocityComponentNormError: 6.487856e-06
L2VelocityDiscreteNorm: 7.776168e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.098866e-06
L2VelocityRelativeComponentNormError: 8.343256e-04
L2VelocityRelativePotentialNormError: 2.699118e-04
L2PressureDOFError: 7.498127e-10
L2PressureDOFNorm: 9.653114e-01
L2PressureDOFRelativeError: 7.767573e-10
L2VelocityDOFError: 7.504701e-06
L2VelocityDOFNorm: 2.325973e-02
L2VelocityDOFRelativeError: 3.226479e-04
H1VelocityElementUnknownError: 7.908415e-04
H1VelocityElementUnknownNorm: 5.752936e-02
H1VelocityElementUnknownRelativeError: 1.906118e+00
H1VelocityPotentialError: 3.140934e-04
H1VelocityPotentialNorm: 5.714322e-02
H1VelocityPotentialRelativeError: 4.612484e-01
L2PressureElementUnknownError: 1.151695e-03
L2PressureElementUnknownNorm: 3.195027e-01
L2PressureElementUnknownRelativeError: 2.837883e-01
L2VelocityElementUnknownError: 7.055649e-06
L2VelocityElementUnknownNorm: 7.776600e-03
L2VelocityElementUnknownRelativeError: 8.845345e-01
L2VelocityPotentialError: 2.558775e-06
L2VelocityPotentialNorm: 7.776278e-03
L2VelocityPotentialRelativeError: 1.952651e-01


==> dat/botti-massa/tri_k1_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 27072
SizeSystem: 41153
H1PressureComponentNormError: 7.612892e-09
H1PressureDiscreteNorm: 2.743484e+00
H1PressureRelativeComponentNormError: 2.774900e-09
H1VelocityComponentNormError: 1.846133e-04
H1VelocityDiscreteNorm: 5.716570e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 9.783016e-05
H1VelocityRelativeComponentNormError: 3.229442e-03
H1VelocityRelativePotentialNormError: 1.712029e-03
L2PressureComponentNormError: 3.765642e-11
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.178587e-10
L2VelocityComponentNormError: 8.261358e-07
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 2.642900e-07
L2VelocityRelativeComponentNormError: 1.062396e-04
L2VelocityRelativePotentialNormError: 3.398723e-05
L2PressureDOFError: 1.863230e-10
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 1.944471e-10
L2VelocityDOFError: 9.554483e-07
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 4.107343e-05
H1VelocityElementUnknownError: 1.934536e-04
H1VelocityElementUnknownNorm: 5.723776e-02
H1VelocityElementUnknownRelativeError: 2.030314e+00
H1VelocityPotentialError: 7.882465e-05
H1VelocityPotentialNorm: 5.714288e-02
H1VelocityPotentialRelativeError: 4.537822e-01
L2PressureElementUnknownError: 2.889929e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.953169e-01
L2VelocityElementUnknownError: 8.947355e-07
L2VelocityElementUnknownNorm: 7.776186e-03
L2VelocityElementUnknownRelativeError: 9.687896e-01
L2VelocityPotentialError: 3.225663e-07
L2VelocityPotentialNorm: 7.776165e-03
L2VelocityPotentialRelativeError: 1.926986e-01


==> dat/botti-massa/tri_k1_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 107904
SizeSystem: 164737
H1PressureComponentNormError: 3.789071e-09
H1PressureDiscreteNorm: 2.745090e+00
H1PressureRelativeComponentNormError: 1.380309e-09
H1VelocityComponentNormError: 4.606087e-05
H1VelocityDiscreteNorm: 5.714856e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.470521e-05
H1VelocityRelativeComponentNormError: 8.059847e-04
H1VelocityRelativePotentialNormError: 4.323411e-04
L2PressureComponentNormError: 9.359491e-12
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.929374e-11
L2VelocityComponentNormError: 1.046304e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.318792e-08
L2VelocityRelativeComponentNormError: 1.345529e-05
L2VelocityRelativePotentialNormError: 4.267907e-06
L2PressureDOFError: 4.632538e-11
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 4.843730e-11
L2VelocityDOFError: 1.209209e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 5.198194e-06
H1VelocityElementUnknownError: 4.770889e-05
H1VelocityElementUnknownNorm: 5.716646e-02
H1VelocityElementUnknownRelativeError: 2.106645e+00
H1VelocityPotentialError: 1.974435e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.593477e-01
L2PressureElementUnknownError: 7.231522e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.511518e-01
L2VelocityElementUnknownError: 1.130092e-07
L2VelocityElementUnknownNorm: 7.776160e-03
L2VelocityElementUnknownRelativeError: 1.014430e+00
L2VelocityPotentialError: 4.050395e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.937501e-01


==> dat/botti-massa/tri_k1_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,444,637,1.261571e-02,--,2.155201e-01,--,4.381978e-03,--,6.815625e-01,--,4.005307e-04,--,5.148634e-02,--,1.423153e-04,--,3.204275e-01,--,2.270990e-12,--,7.118079e-12,--,5.767453e-11,--,2.202901e-11,--
1,0.125,224,352,4096,1728,2561,3.012621e-03,2.07,5.238108e-02,2.04,1.239912e-03,1.82,5.211860e-01,0.39,5.093999e-05,2.98,6.550646e-03,2.97,2.011354e-05,2.82,2.174827e-01,0.56,6.069569e-13,1.90,1.899872e-12,1.91,3.070909e-11,0.91,1.132370e-11,0.96
1,0.0625,896,1376,16256,6816,10273,7.422844e-04,2.02,1.296917e-02,2.01,3.140926e-04,1.98,4.612379e-01,0.18,6.486999e-06,2.97,8.342154e-04,2.97,2.558201e-06,2.97,1.952464e-01,0.16,1.515955e-13,2.00,4.744733e-13,2.00,1.532187e-11,1.00,5.597874e-12,1.02
1,0.03125,3584,5440,64768,27072,41153,1.849331e-04,2.00,3.235036e-03,2.00,7.882788e-05,1.99,4.538200e-01,0.02,8.264979e-07,2.97,1.062861e-04,2.97,3.225103e-07,2.99,1.927473e-01,0.02,3.774118e-14,2.01,1.181240e-13,2.01,7.622861e-12,1.01,2.778533e-12,1.01
1,0.015625,14336,21632,258560,107904,164737,4.819223e-05,1.94,8.432798e-04,1.94,1.975600e-05,2.00,4.597189e-01,-0.02,1.062163e-07,2.96,1.365923e-05,2.96,4.051995e-08,2.99,1.940556e-01,-0.01,9.917517e-15,1.93,3.104027e-14,1.93,4.228828e-12,0.85,1.540506e-12,0.85


==> dat/botti-massa/tri_k1_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 444
SizeSystem: 637
H1PressureComponentNormError: 5.767453e-11
H1PressureDiscreteNorm: 2.618118e+00
H1PressureRelativeComponentNormError: 2.202901e-11
H1VelocityComponentNormError: 1.261571e-02
H1VelocityDiscreteNorm: 5.853610e-02
H1VelocityPotentialNorm: 5.704264e-02
H1VelocityPotentialNormError: 5.747730e-03
H1VelocityRelativeComponentNormError: 2.155201e-01
H1VelocityRelativePotentialNormError: 1.007620e-01
L2PressureComponentNormError: 2.270990e-12
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 7.118079e-12
L2VelocityComponentNormError: 4.005307e-04
L2VelocityDiscreteNorm: 7.779358e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.236541e-04
L2VelocityRelativeComponentNormError: 5.148634e-02
L2VelocityRelativePotentialNormError: 1.591718e-02
L2PressureDOFError: 1.104897e-11
L2PressureDOFNorm: 1.069246e+00
L2PressureDOFRelativeError: 1.033342e-11
L2VelocityDOFError: 4.424314e-04
L2VelocityDOFNorm: 2.272814e-02
L2VelocityDOFRelativeError: 1.946624e-02
H1VelocityElementUnknownError: 1.323665e-02
H1VelocityElementUnknownNorm: 6.507403e-02
H1VelocityElementUnknownRelativeError: 1.718896e+00
H1VelocityPotentialError: 4.381978e-03
H1VelocityPotentialNorm: 5.722950e-02
H1VelocityPotentialRelativeError: 6.815625e-01
L2PressureElementUnknownError: 1.712734e-02
L2PressureElementUnknownNorm: 3.190454e-01
L2PressureElementUnknownRelativeError: 5.055013e-01
L2VelocityElementUnknownError: 4.330515e-04
L2VelocityElementUnknownNorm: 7.878618e-03
L2VelocityElementUnknownRelativeError: 6.780593e-01
L2VelocityPotentialError: 1.423153e-04
L2VelocityPotentialNorm: 7.802146e-03
L2VelocityPotentialRelativeError: 3.204275e-01


==> dat/botti-massa/tri_k1_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1728
SizeSystem: 2561
H1PressureComponentNormError: 3.070909e-11
H1PressureDiscreteNorm: 2.711932e+00
H1PressureRelativeComponentNormError: 1.132370e-11
H1VelocityComponentNormError: 3.012621e-03
H1VelocityDiscreteNorm: 5.751355e-02
H1VelocityPotentialNorm: 5.713480e-02
H1VelocityPotentialNormError: 1.507400e-03
H1VelocityRelativeComponentNormError: 5.238108e-02
H1VelocityRelativePotentialNormError: 2.638322e-02
L2PressureComponentNormError: 6.069569e-13
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 1.899872e-12
L2VelocityComponentNormError: 5.093999e-05
L2VelocityDiscreteNorm: 7.776332e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 1.664712e-05
L2VelocityRelativeComponentNormError: 6.550646e-03
L2VelocityRelativePotentialNormError: 2.140963e-03
L2PressureDOFError: 2.994940e-12
L2PressureDOFNorm: 9.910591e-01
L2PressureDOFRelativeError: 3.021959e-12
L2VelocityDOFError: 5.872803e-05
L2VelocityDOFNorm: 2.322657e-02
L2VelocityDOFRelativeError: 2.528484e-03
H1VelocityElementUnknownError: 3.258254e-03
H1VelocityElementUnknownNorm: 5.878599e-02
H1VelocityElementUnknownRelativeError: 1.762940e+00
H1VelocityPotentialError: 1.239912e-03
H1VelocityPotentialNorm: 5.714863e-02
H1VelocityPotentialRelativeError: 5.211860e-01
L2PressureElementUnknownError: 4.539127e-03
L2PressureElementUnknownNorm: 3.194726e-01
L2PressureElementUnknownRelativeError: 4.427396e-01
L2VelocityElementUnknownError: 5.560686e-05
L2VelocityElementUnknownNorm: 7.783141e-03
L2VelocityElementUnknownRelativeError: 7.500805e-01
L2VelocityPotentialError: 2.011354e-05
L2VelocityPotentialNorm: 7.778090e-03
L2VelocityPotentialRelativeError: 2.174827e-01


==> dat/botti-massa/tri_k1_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 6816
SizeSystem: 10273
H1PressureComponentNormError: 1.532187e-11
H1PressureDiscreteNorm: 2.737087e+00
H1PressureRelativeComponentNormError: 5.597874e-12
H1VelocityComponentNormError: 7.422844e-04
H1VelocityDiscreteNorm: 5.723454e-02
H1VelocityPotentialNorm: 5.714234e-02
H1VelocityPotentialNormError: 3.852245e-04
H1VelocityRelativeComponentNormError: 1.296917e-02
H1VelocityRelativePotentialNormError: 6.741489e-03
L2PressureComponentNormError: 1.515955e-13
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 4.744733e-13
L2VelocityComponentNormError: 6.486999e-06
L2VelocityDiscreteNorm: 7.776168e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.097915e-06
L2VelocityRelativeComponentNormError: 8.342154e-04
L2VelocityRelativePotentialNormError: 2.697895e-04
L2PressureDOFError: 7.498355e-13
L2PressureDOFNorm: 9.653114e-01
L2PressureDOFRelativeError: 7.767809e-13
L2VelocityDOFError: 7.503069e-06
L2VelocityDOFNorm: 2.325973e-02
L2VelocityDOFRelativeError: 3.225777e-04
H1VelocityElementUnknownError: 7.907952e-04
H1VelocityElementUnknownNorm: 5.752927e-02
H1VelocityElementUnknownRelativeError: 1.906213e+00
H1VelocityPotentialError: 3.140926e-04
H1VelocityPotentialNorm: 5.714313e-02
H1VelocityPotentialRelativeError: 4.612379e-01
L2PressureElementUnknownError: 1.151695e-03
L2PressureElementUnknownNorm: 3.195027e-01
L2PressureElementUnknownRelativeError: 2.837883e-01
L2VelocityElementUnknownError: 7.054828e-06
L2VelocityElementUnknownNorm: 7.776587e-03
L2VelocityElementUnknownRelativeError: 8.845976e-01
L2VelocityPotentialError: 2.558201e-06
L2VelocityPotentialNorm: 7.776265e-03
L2VelocityPotentialRelativeError: 1.952464e-01


==> dat/botti-massa/tri_k1_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 27072
SizeSystem: 41153
H1PressureComponentNormError: 7.622861e-12
H1PressureDiscreteNorm: 2.743484e+00
H1PressureRelativeComponentNormError: 2.778533e-12
H1VelocityComponentNormError: 1.849331e-04
H1VelocityDiscreteNorm: 5.716570e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 9.787440e-05
H1VelocityRelativeComponentNormError: 3.235036e-03
H1VelocityRelativePotentialNormError: 1.712803e-03
L2PressureComponentNormError: 3.774118e-14
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.181240e-13
L2VelocityComponentNormError: 8.264979e-07
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 2.641886e-07
L2VelocityRelativeComponentNormError: 1.062861e-04
L2VelocityRelativePotentialNormError: 3.397420e-05
L2PressureDOFError: 1.865230e-13
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 1.946558e-13
L2VelocityDOFError: 9.556929e-07
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 4.108395e-05
H1VelocityElementUnknownError: 1.937160e-04
H1VelocityElementUnknownNorm: 5.723773e-02
H1VelocityElementUnknownRelativeError: 2.031649e+00
H1VelocityPotentialError: 7.882788e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 4.538200e-01
L2PressureElementUnknownError: 2.889929e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.953169e-01
L2VelocityElementUnknownError: 8.950695e-07
L2VelocityElementUnknownNorm: 7.776182e-03
L2VelocityElementUnknownRelativeError: 9.693035e-01
L2VelocityPotentialError: 3.225103e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 1.927473e-01


==> dat/botti-massa/tri_k1_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 107904
SizeSystem: 164737
H1PressureComponentNormError: 4.228828e-12
H1PressureDiscreteNorm: 2.745090e+00
H1PressureRelativeComponentNormError: 1.540506e-12
H1VelocityComponentNormError: 4.819223e-05
H1VelocityDiscreteNorm: 5.714856e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.500209e-05
H1VelocityRelativeComponentNormError: 8.432798e-04
H1VelocityRelativePotentialNormError: 4.375366e-04
L2PressureComponentNormError: 9.917517e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.104027e-14
L2VelocityComponentNormError: 1.062163e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.320588e-08
L2VelocityRelativeComponentNormError: 1.365923e-05
L2VelocityRelativePotentialNormError: 4.270216e-06
L2PressureDOFError: 5.102869e-14
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.335503e-14
L2VelocityDOFError: 1.224070e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 5.262078e-06
H1VelocityElementUnknownError: 4.947310e-05
H1VelocityElementUnknownNorm: 5.716646e-02
H1VelocityElementUnknownRelativeError: 2.160047e+00
H1VelocityPotentialError: 1.975600e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.597189e-01
L2PressureElementUnknownError: 7.231522e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.511518e-01
L2VelocityElementUnknownError: 1.144788e-07
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 1.028579e+00
L2VelocityPotentialError: 4.051995e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.940556e-01


==> dat/botti-massa/tri_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,444,637,1.261567e-02,--,2.155195e-01,--,4.381984e-03,--,6.815607e-01,--,4.005323e-04,--,5.148655e-02,--,1.423174e-04,--,3.204284e-01,--,2.270947e-03,--,7.117943e-03,--,5.767455e-02,--,2.202901e-02,--
1,0.125,224,352,4096,1728,2561,3.012656e-03,2.07,5.238167e-02,2.04,1.239913e-03,1.82,5.211864e-01,0.39,5.094272e-05,2.97,6.550997e-03,2.97,2.011596e-05,2.82,2.174851e-01,0.56,6.069516e-04,1.90,1.899855e-03,1.91,3.070900e-02,0.91,1.132366e-02,0.96
1,0.0625,896,1376,16256,6816,10273,7.423158e-04,2.02,1.296972e-02,2.01,3.140934e-04,1.98,4.612484e-01,0.18,6.487856e-06,2.97,8.343256e-04,2.97,2.558775e-06,2.97,1.952651e-01,0.16,1.515679e-04,2.00,4.743870e-04,2.00,1.532117e-02,1.00,5.597621e-03,1.02
1,0.03125,3584,5440,64768,27072,41153,1.846133e-04,2.01,3.229442e-03,2.01,7.882465e-05,1.99,4.537821e-01,0.02,8.261358e-07,2.97,1.062396e-04,2.97,3.225663e-07,2.99,1.926986e-01,0.02,3.765641e-05,2.01,1.178587e-04,2.01,7.612894e-03,1.01,2.774900e-03,1.01
1,0.015625,14336,21632,258560,107904,164737,4.606087e-05,2.00,8.059847e-04,2.00,1.974435e-05,2.00,4.593477e-01,-0.02,1.046304e-07,2.98,1.345529e-05,2.98,4.050395e-08,2.99,1.937500e-01,-0.01,9.359506e-06,2.01,2.929379e-05,2.01,3.789076e-03,1.01,1.380311e-03,1.01


==> dat/botti-massa/tri_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 444
SizeSystem: 637
H1PressureComponentNormError: 5.767455e-02
H1PressureDiscreteNorm: 2.618118e+00
H1PressureRelativeComponentNormError: 2.202901e-02
H1VelocityComponentNormError: 1.261567e-02
H1VelocityDiscreteNorm: 5.853610e-02
H1VelocityPotentialNorm: 5.704264e-02
H1VelocityPotentialNormError: 5.747728e-03
H1VelocityRelativeComponentNormError: 2.155195e-01
H1VelocityRelativePotentialNormError: 1.007620e-01
L2PressureComponentNormError: 2.270947e-03
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 7.117943e-03
L2VelocityComponentNormError: 4.005323e-04
L2VelocityDiscreteNorm: 7.779358e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.236575e-04
L2VelocityRelativeComponentNormError: 5.148655e-02
L2VelocityRelativePotentialNormError: 1.591762e-02
L2PressureDOFError: 1.104891e-02
L2PressureDOFNorm: 1.069246e+00
L2PressureDOFRelativeError: 1.033336e-02
L2VelocityDOFError: 4.424360e-04
L2VelocityDOFNorm: 2.272814e-02
L2VelocityDOFRelativeError: 1.946644e-02
H1VelocityElementUnknownError: 1.323660e-02
H1VelocityElementUnknownNorm: 6.507413e-02
H1VelocityElementUnknownRelativeError: 1.718877e+00
H1VelocityPotentialError: 4.381984e-03
H1VelocityPotentialNorm: 5.722958e-02
H1VelocityPotentialRelativeError: 6.815607e-01
L2PressureElementUnknownError: 1.727723e-02
L2PressureElementUnknownNorm: 3.190535e-01
L2PressureElementUnknownRelativeError: 5.128663e-01
L2VelocityElementUnknownError: 4.330529e-04
L2VelocityElementUnknownNorm: 7.878630e-03
L2VelocityElementUnknownRelativeError: 6.780502e-01
L2VelocityPotentialError: 1.423174e-04
L2VelocityPotentialNorm: 7.802158e-03
L2VelocityPotentialRelativeError: 3.204284e-01


==> dat/botti-massa/tri_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1728
SizeSystem: 2561
H1PressureComponentNormError: 3.070900e-02
H1PressureDiscreteNorm: 2.711932e+00
H1PressureRelativeComponentNormError: 1.132366e-02
H1VelocityComponentNormError: 3.012656e-03
H1VelocityDiscreteNorm: 5.751355e-02
H1VelocityPotentialNorm: 5.713480e-02
H1VelocityPotentialNormError: 1.507399e-03
H1VelocityRelativeComponentNormError: 5.238167e-02
H1VelocityRelativePotentialNormError: 2.638320e-02
L2PressureComponentNormError: 6.069516e-04
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 1.899855e-03
L2VelocityComponentNormError: 5.094272e-05
L2VelocityDiscreteNorm: 7.776332e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 1.665090e-05
L2VelocityRelativeComponentNormError: 6.550997e-03
L2VelocityRelativePotentialNormError: 2.141449e-03
L2PressureDOFError: 2.994929e-03
L2PressureDOFNorm: 9.910591e-01
L2PressureDOFRelativeError: 3.021948e-03
L2VelocityDOFError: 5.873513e-05
L2VelocityDOFNorm: 2.322657e-02
L2VelocityDOFRelativeError: 2.528790e-03
H1VelocityElementUnknownError: 3.258306e-03
H1VelocityElementUnknownNorm: 5.878613e-02
H1VelocityElementUnknownRelativeError: 1.762921e+00
H1VelocityPotentialError: 1.239913e-03
H1VelocityPotentialNorm: 5.714878e-02
H1VelocityPotentialRelativeError: 5.211864e-01
L2PressureElementUnknownError: 4.579527e-03
L2PressureElementUnknownNorm: 3.194732e-01
L2PressureElementUnknownRelativeError: 4.499564e-01
L2VelocityElementUnknownError: 5.560945e-05
L2VelocityElementUnknownNorm: 7.783161e-03
L2VelocityElementUnknownRelativeError: 7.500682e-01
L2VelocityPotentialError: 2.011596e-05
L2VelocityPotentialNorm: 7.778109e-03
L2VelocityPotentialRelativeError: 2.174851e-01


==> dat/botti-massa/tri_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 6816
SizeSystem: 10273
H1PressureComponentNormError: 1.532117e-02
H1PressureDiscreteNorm: 2.737087e+00
H1PressureRelativeComponentNormError: 5.597621e-03
H1VelocityComponentNormError: 7.423158e-04
H1VelocityDiscreteNorm: 5.723454e-02
H1VelocityPotentialNorm: 5.714234e-02
H1VelocityPotentialNormError: 3.852255e-04
H1VelocityRelativeComponentNormError: 1.296972e-02
H1VelocityRelativePotentialNormError: 6.741507e-03
L2PressureComponentNormError: 1.515679e-04
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 4.743870e-04
L2VelocityComponentNormError: 6.487856e-06
L2VelocityDiscreteNorm: 7.776168e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.098866e-06
L2VelocityRelativeComponentNormError: 8.343256e-04
L2VelocityRelativePotentialNormError: 2.699118e-04
L2PressureDOFError: 7.498127e-04
L2PressureDOFNorm: 9.653114e-01
L2PressureDOFRelativeError: 7.767573e-04
L2VelocityDOFError: 7.504701e-06
L2VelocityDOFNorm: 2.325973e-02
L2VelocityDOFRelativeError: 3.226479e-04
H1VelocityElementUnknownError: 7.908415e-04
H1VelocityElementUnknownNorm: 5.752936e-02
H1VelocityElementUnknownRelativeError: 1.906118e+00
H1VelocityPotentialError: 3.140934e-04
H1VelocityPotentialNorm: 5.714322e-02
H1VelocityPotentialRelativeError: 4.612484e-01
L2PressureElementUnknownError: 1.161626e-03
L2PressureElementUnknownNorm: 3.195028e-01
L2PressureElementUnknownRelativeError: 2.892484e-01
L2VelocityElementUnknownError: 7.055649e-06
L2VelocityElementUnknownNorm: 7.776600e-03
L2VelocityElementUnknownRelativeError: 8.845344e-01
L2VelocityPotentialError: 2.558775e-06
L2VelocityPotentialNorm: 7.776278e-03
L2VelocityPotentialRelativeError: 1.952651e-01


==> dat/botti-massa/tri_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 27072
SizeSystem: 41153
H1PressureComponentNormError: 7.612894e-03
H1PressureDiscreteNorm: 2.743484e+00
H1PressureRelativeComponentNormError: 2.774900e-03
H1VelocityComponentNormError: 1.846133e-04
H1VelocityDiscreteNorm: 5.716570e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 9.783016e-05
H1VelocityRelativeComponentNormError: 3.229442e-03
H1VelocityRelativePotentialNormError: 1.712029e-03
L2PressureComponentNormError: 3.765641e-05
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.178587e-04
L2VelocityComponentNormError: 8.261358e-07
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 2.642900e-07
L2VelocityRelativeComponentNormError: 1.062396e-04
L2VelocityRelativePotentialNormError: 3.398723e-05
L2PressureDOFError: 1.863230e-04
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 1.944471e-04
L2VelocityDOFError: 9.554483e-07
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 4.107343e-05
H1VelocityElementUnknownError: 1.934536e-04
H1VelocityElementUnknownNorm: 5.723776e-02
H1VelocityElementUnknownRelativeError: 2.030314e+00
H1VelocityPotentialError: 7.882465e-05
H1VelocityPotentialNorm: 5.714288e-02
H1VelocityPotentialRelativeError: 4.537821e-01
L2PressureElementUnknownError: 2.914359e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.991804e-01
L2VelocityElementUnknownError: 8.947355e-07
L2VelocityElementUnknownNorm: 7.776186e-03
L2VelocityElementUnknownRelativeError: 9.687897e-01
L2VelocityPotentialError: 3.225663e-07
L2VelocityPotentialNorm: 7.776165e-03
L2VelocityPotentialRelativeError: 1.926986e-01


==> dat/botti-massa/tri_k1_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 107904
SizeSystem: 164737
H1PressureComponentNormError: 3.789076e-03
H1PressureDiscreteNorm: 2.745090e+00
H1PressureRelativeComponentNormError: 1.380311e-03
H1VelocityComponentNormError: 4.606087e-05
H1VelocityDiscreteNorm: 5.714856e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.470521e-05
H1VelocityRelativeComponentNormError: 8.059847e-04
H1VelocityRelativePotentialNormError: 4.323411e-04
L2PressureComponentNormError: 9.359506e-06
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.929379e-05
L2VelocityComponentNormError: 1.046304e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.318792e-08
L2VelocityRelativeComponentNormError: 1.345529e-05
L2VelocityRelativePotentialNormError: 4.267907e-06
L2PressureDOFError: 4.632539e-05
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 4.843731e-05
L2VelocityDOFError: 1.209209e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 5.198194e-06
H1VelocityElementUnknownError: 4.770889e-05
H1VelocityElementUnknownNorm: 5.716646e-02
H1VelocityElementUnknownRelativeError: 2.106645e+00
H1VelocityPotentialError: 1.974435e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.593477e-01
L2PressureElementUnknownError: 7.291839e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.536230e-01
L2VelocityElementUnknownError: 1.130092e-07
L2VelocityElementUnknownNorm: 7.776160e-03
L2VelocityElementUnknownRelativeError: 1.014430e+00
L2VelocityPotentialError: 4.050395e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.937500e-01


==> dat/botti-massa/tri_k2_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,704,881,4.901561e-03,--,8.559423e-02,--,6.467589e-04,--,1.066843e-01,--,7.339555e-05,--,9.438414e-03,--,1.163225e-05,--,2.562394e-02,--,3.628231e-07,--,1.135593e-06,--,1.236706e-05,--,4.566400e-06,--
2,0.125,224,352,6592,2752,3553,5.784949e-04,3.08,1.012258e-02,3.08,8.006862e-05,3.01,5.076498e-02,1.07,4.193709e-06,4.13,5.393034e-04,4.13,7.971323e-07,3.87,1.466107e-02,0.81,4.640113e-08,2.97,1.452283e-07,2.97,3.134306e-06,1.98,1.145567e-06,1.99
2,0.0625,896,1376,26176,10880,14273,6.973436e-05,3.05,1.220344e-03,3.05,9.896615e-06,3.02,2.500220e-02,1.02,2.512826e-07,4.06,3.231450e-05,4.06,5.200708e-08,3.94,7.941575e-03,0.88,5.795639e-09,3.00,1.813944e-08,3.00,7.730818e-07,2.02,2.818167e-07,2.02
2,0.03125,3584,5440,104320,43264,57217,8.605670e-06,3.02,1.505992e-04,3.02,1.246030e-06,2.99,1.255949e-02,0.99,1.554178e-08,4.02,1.998645e-06,4.02,3.388334e-09,3.94,4.131413e-03,0.94,7.286071e-10,2.99,2.280426e-09,2.99,1.921838e-07,2.01,7.001179e-08,2.01
2,0.015625,14336,21632,416512,172544,229121,1.070946e-06,3.01,1.874156e-05,3.01,1.570128e-07,2.99,6.316224e-03,0.99,9.699535e-10,4.00,1.247343e-07,4.00,2.175903e-10,3.96,2.106060e-03,0.97,9.142654e-11,2.99,2.861507e-10,2.99,4.791558e-08,2.00,1.745257e-08,2.00


==> dat/botti-massa/tri_k2_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 704
SizeSystem: 881
H1PressureComponentNormError: 1.236706e-05
H1PressureDiscreteNorm: 2.708273e+00
H1PressureRelativeComponentNormError: 4.566400e-06
H1VelocityComponentNormError: 4.901561e-03
H1VelocityDiscreteNorm: 5.726508e-02
H1VelocityPotentialNorm: 5.714001e-02
H1VelocityPotentialNormError: 9.516544e-04
H1VelocityRelativeComponentNormError: 8.559423e-02
H1VelocityRelativePotentialNormError: 1.665478e-02
L2PressureComponentNormError: 3.628231e-07
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.135593e-06
L2VelocityComponentNormError: 7.339555e-05
L2VelocityDiscreteNorm: 7.776259e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 8.311311e-06
L2VelocityRelativeComponentNormError: 9.438414e-03
L2VelocityRelativePotentialNormError: 1.068853e-03
L2PressureDOFError: 1.744140e-06
L2PressureDOFNorm: 1.069396e+00
L2PressureDOFRelativeError: 1.630959e-06
L2VelocityDOFError: 7.736111e-05
L2VelocityDOFNorm: 2.277927e-02
L2VelocityDOFRelativeError: 3.396119e-03
H1VelocityElementUnknownError: 5.320969e-03
H1VelocityElementUnknownNorm: 5.848342e-02
H1VelocityElementUnknownRelativeError: 8.143504e-01
H1VelocityPotentialError: 6.467589e-04
H1VelocityPotentialNorm: 5.714301e-02
H1VelocityPotentialRelativeError: 1.066843e-01
L2PressureElementUnknownError: 1.582206e-03
L2PressureElementUnknownNorm: 3.195009e-01
L2PressureElementUnknownRelativeError: 4.779060e-02
L2VelocityElementUnknownError: 7.915768e-05
L2VelocityElementUnknownNorm: 7.780266e-03
L2VelocityElementUnknownRelativeError: 1.882011e-01
L2VelocityPotentialError: 1.163225e-05
L2VelocityPotentialNorm: 7.776569e-03
L2VelocityPotentialRelativeError: 2.562394e-02


==> dat/botti-massa/tri_k2_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2752
SizeSystem: 3553
H1PressureComponentNormError: 3.134306e-06
H1PressureDiscreteNorm: 2.736031e+00
H1PressureRelativeComponentNormError: 1.145567e-06
H1VelocityComponentNormError: 5.784949e-04
H1VelocityDiscreteNorm: 5.714893e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.131024e-04
H1VelocityRelativeComponentNormError: 1.012258e-02
H1VelocityRelativePotentialNormError: 1.979294e-03
L2PressureComponentNormError: 4.640113e-08
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.452283e-07
L2VelocityComponentNormError: 4.193709e-06
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 6.098762e-07
L2VelocityRelativeComponentNormError: 5.393034e-04
L2VelocityRelativePotentialNormError: 7.842900e-05
L2PressureDOFError: 2.216066e-07
L2PressureDOFNorm: 9.910697e-01
L2PressureDOFRelativeError: 2.236034e-07
L2VelocityDOFError: 4.610875e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.984917e-04
H1VelocityElementUnknownError: 6.276715e-04
H1VelocityElementUnknownNorm: 5.720113e-02
H1VelocityElementUnknownRelativeError: 3.965453e-01
H1VelocityPotentialError: 8.006862e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 5.076498e-02
L2PressureElementUnknownError: 2.068046e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.257679e-02
L2VelocityElementUnknownError: 4.524437e-06
L2VelocityElementUnknownNorm: 7.776207e-03
L2VelocityElementUnknownRelativeError: 1.040373e-01
L2VelocityPotentialError: 7.971323e-07
L2VelocityPotentialNorm: 7.776165e-03
L2VelocityPotentialRelativeError: 1.466107e-02


==> dat/botti-massa/tri_k2_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 10880
SizeSystem: 14273
H1PressureComponentNormError: 7.730818e-07
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 2.818167e-07
H1VelocityComponentNormError: 6.973436e-05
H1VelocityDiscreteNorm: 5.714322e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.386241e-05
H1VelocityRelativeComponentNormError: 1.220344e-03
H1VelocityRelativePotentialNormError: 2.425922e-04
L2PressureComponentNormError: 5.795639e-09
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.813944e-08
L2VelocityComponentNormError: 2.512826e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.103440e-08
L2VelocityRelativeComponentNormError: 3.231450e-05
L2VelocityRelativePotentialNormError: 5.276950e-06
L2PressureDOFError: 2.765571e-08
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 2.864950e-08
L2VelocityDOFError: 2.865238e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 1.231835e-05
H1VelocityElementUnknownError: 7.539960e-05
H1VelocityElementUnknownNorm: 5.714608e-02
H1VelocityElementUnknownRelativeError: 2.013476e-01
H1VelocityPotentialError: 9.896615e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.500220e-02
L2PressureElementUnknownError: 2.613710e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.737847e-03
L2VelocityElementUnknownError: 2.701677e-07
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 5.503585e-02
L2VelocityPotentialError: 5.200708e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 7.941575e-03


==> dat/botti-massa/tri_k2_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 43264
SizeSystem: 57217
H1PressureComponentNormError: 1.921838e-07
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 7.001179e-08
H1VelocityComponentNormError: 8.605670e-06
H1VelocityDiscreteNorm: 5.714288e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.736573e-06
H1VelocityRelativeComponentNormError: 1.505992e-04
H1VelocityRelativePotentialNormError: 3.039003e-05
L2PressureComponentNormError: 7.286071e-10
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.280426e-09
L2VelocityComponentNormError: 1.554178e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.713555e-09
L2VelocityRelativeComponentNormError: 1.998645e-06
L2VelocityRelativePotentialNormError: 3.489583e-07
L2PressureDOFError: 3.473164e-09
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 3.624601e-09
L2VelocityDOFError: 1.818690e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 7.818301e-07
H1VelocityElementUnknownError: 9.295274e-06
H1VelocityElementUnknownNorm: 5.714305e-02
H1VelocityElementUnknownRelativeError: 1.028220e-01
H1VelocityPotentialError: 1.246030e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.255949e-02
L2PressureElementUnknownError: 3.276122e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.340166e-03
L2VelocityElementUnknownError: 1.668487e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.826919e-02
L2VelocityPotentialError: 3.388334e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 4.131413e-03


==> dat/botti-massa/tri_k2_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 172544
SizeSystem: 229121
H1PressureComponentNormError: 4.791558e-08
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 1.745257e-08
H1VelocityComponentNormError: 1.070946e-06
H1VelocityDiscreteNorm: 5.714286e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.181997e-07
H1VelocityRelativeComponentNormError: 1.874156e-05
H1VelocityRelativePotentialNormError: 3.818494e-06
L2PressureComponentNormError: 9.142654e-11
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.861507e-10
L2VelocityComponentNormError: 9.699535e-10
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 1.755027e-10
L2VelocityRelativeComponentNormError: 1.247343e-07
L2VelocityRelativePotentialNormError: 2.256933e-08
L2PressureDOFError: 4.355232e-10
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 4.553782e-10
L2VelocityDOFError: 1.152428e-09
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 4.954104e-08
H1VelocityElementUnknownError: 1.156543e-06
H1VelocityElementUnknownNorm: 5.714287e-02
H1VelocityElementUnknownRelativeError: 5.210633e-02
H1VelocityPotentialError: 1.570128e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 6.316224e-03
L2PressureElementUnknownError: 4.097963e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.581104e-04
L2VelocityElementUnknownError: 1.040692e-09
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.431893e-02
L2VelocityPotentialError: 2.175903e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.106060e-03


==> dat/botti-massa/tri_k2_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,704,881,4.901561e-03,--,8.559423e-02,--,6.467589e-04,--,1.066843e-01,--,7.339556e-05,--,9.438414e-03,--,1.163225e-05,--,2.562394e-02,--,3.628230e-10,--,1.135593e-09,--,1.236706e-08,--,4.566400e-09,--
2,0.125,224,352,6592,2752,3553,5.784949e-04,3.08,1.012258e-02,3.08,8.006862e-05,3.01,5.076498e-02,1.07,4.193709e-06,4.13,5.393034e-04,4.13,7.971323e-07,3.87,1.466107e-02,0.81,4.640111e-11,2.97,1.452282e-10,2.97,3.134304e-09,1.98,1.145566e-09,1.99
2,0.0625,896,1376,26176,10880,14273,6.973438e-05,3.05,1.220344e-03,3.05,9.896615e-06,3.02,2.500220e-02,1.02,2.512827e-07,4.06,3.231450e-05,4.06,5.200708e-08,3.94,7.941578e-03,0.88,5.795651e-12,3.00,1.813948e-11,3.00,7.730828e-10,2.02,2.818170e-10,2.02
2,0.03125,3584,5440,104320,43264,57217,8.605698e-06,3.02,1.505997e-04,3.02,1.246029e-06,2.99,1.255951e-02,0.99,1.554182e-08,4.02,1.998651e-06,4.02,3.388331e-09,3.94,4.131434e-03,0.94,7.285984e-13,2.99,2.280399e-12,2.99,1.921820e-10,2.01,7.001115e-11,2.01
2,0.015625,14336,21632,416512,172544,229121,1.072212e-06,3.00,1.876371e-05,3.00,1.570176e-07,2.99,6.316256e-03,0.99,9.707280e-10,4.00,1.248339e-07,4.00,2.176095e-10,3.96,2.106034e-03,0.97,9.160016e-14,2.99,2.866941e-13,2.99,4.813772e-11,2.00,1.753348e-11,2.00


==> dat/botti-massa/tri_k2_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 704
SizeSystem: 881
H1PressureComponentNormError: 1.236706e-08
H1PressureDiscreteNorm: 2.708273e+00
H1PressureRelativeComponentNormError: 4.566400e-09
H1VelocityComponentNormError: 4.901561e-03
H1VelocityDiscreteNorm: 5.726508e-02
H1VelocityPotentialNorm: 5.714001e-02
H1VelocityPotentialNormError: 9.516544e-04
H1VelocityRelativeComponentNormError: 8.559423e-02
H1VelocityRelativePotentialNormError: 1.665478e-02
L2PressureComponentNormError: 3.628230e-10
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.135593e-09
L2VelocityComponentNormError: 7.339556e-05
L2VelocityDiscreteNorm: 7.776259e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 8.311311e-06
L2VelocityRelativeComponentNormError: 9.438414e-03
L2VelocityRelativePotentialNormError: 1.068853e-03
L2PressureDOFError: 1.744140e-09
L2PressureDOFNorm: 1.069396e+00
L2PressureDOFRelativeError: 1.630959e-09
L2VelocityDOFError: 7.736111e-05
L2VelocityDOFNorm: 2.277927e-02
L2VelocityDOFRelativeError: 3.396119e-03
H1VelocityElementUnknownError: 5.320969e-03
H1VelocityElementUnknownNorm: 5.848342e-02
H1VelocityElementUnknownRelativeError: 8.143504e-01
H1VelocityPotentialError: 6.467589e-04
H1VelocityPotentialNorm: 5.714301e-02
H1VelocityPotentialRelativeError: 1.066843e-01
L2PressureElementUnknownError: 1.582206e-03
L2PressureElementUnknownNorm: 3.195009e-01
L2PressureElementUnknownRelativeError: 4.779060e-02
L2VelocityElementUnknownError: 7.915768e-05
L2VelocityElementUnknownNorm: 7.780266e-03
L2VelocityElementUnknownRelativeError: 1.882011e-01
L2VelocityPotentialError: 1.163225e-05
L2VelocityPotentialNorm: 7.776569e-03
L2VelocityPotentialRelativeError: 2.562394e-02


==> dat/botti-massa/tri_k2_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2752
SizeSystem: 3553
H1PressureComponentNormError: 3.134304e-09
H1PressureDiscreteNorm: 2.736031e+00
H1PressureRelativeComponentNormError: 1.145566e-09
H1VelocityComponentNormError: 5.784949e-04
H1VelocityDiscreteNorm: 5.714893e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.131024e-04
H1VelocityRelativeComponentNormError: 1.012258e-02
H1VelocityRelativePotentialNormError: 1.979293e-03
L2PressureComponentNormError: 4.640111e-11
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.452282e-10
L2VelocityComponentNormError: 4.193709e-06
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 6.098762e-07
L2VelocityRelativeComponentNormError: 5.393034e-04
L2VelocityRelativePotentialNormError: 7.842900e-05
L2PressureDOFError: 2.216066e-10
L2PressureDOFNorm: 9.910697e-01
L2PressureDOFRelativeError: 2.236034e-10
L2VelocityDOFError: 4.610874e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.984916e-04
H1VelocityElementUnknownError: 6.276715e-04
H1VelocityElementUnknownNorm: 5.720113e-02
H1VelocityElementUnknownRelativeError: 3.965452e-01
H1VelocityPotentialError: 8.006862e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 5.076498e-02
L2PressureElementUnknownError: 2.068046e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.257679e-02
L2VelocityElementUnknownError: 4.524437e-06
L2VelocityElementUnknownNorm: 7.776207e-03
L2VelocityElementUnknownRelativeError: 1.040372e-01
L2VelocityPotentialError: 7.971323e-07
L2VelocityPotentialNorm: 7.776165e-03
L2VelocityPotentialRelativeError: 1.466107e-02


==> dat/botti-massa/tri_k2_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 10880
SizeSystem: 14273
H1PressureComponentNormError: 7.730828e-10
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 2.818170e-10
H1VelocityComponentNormError: 6.973438e-05
H1VelocityDiscreteNorm: 5.714322e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.386241e-05
H1VelocityRelativeComponentNormError: 1.220344e-03
H1VelocityRelativePotentialNormError: 2.425922e-04
L2PressureComponentNormError: 5.795651e-12
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.813948e-11
L2VelocityComponentNormError: 2.512827e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.103440e-08
L2VelocityRelativeComponentNormError: 3.231450e-05
L2VelocityRelativePotentialNormError: 5.276951e-06
L2PressureDOFError: 2.765571e-11
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 2.864951e-11
L2VelocityDOFError: 2.865241e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 1.231837e-05
H1VelocityElementUnknownError: 7.539962e-05
H1VelocityElementUnknownNorm: 5.714608e-02
H1VelocityElementUnknownRelativeError: 2.013475e-01
H1VelocityPotentialError: 9.896615e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.500220e-02
L2PressureElementUnknownError: 2.613710e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.737847e-03
L2VelocityElementUnknownError: 2.701678e-07
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 5.503579e-02
L2VelocityPotentialError: 5.200708e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 7.941578e-03


==> dat/botti-massa/tri_k2_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 43264
SizeSystem: 57217
H1PressureComponentNormError: 1.921820e-10
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 7.001115e-11
H1VelocityComponentNormError: 8.605698e-06
H1VelocityDiscreteNorm: 5.714288e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.736576e-06
H1VelocityRelativeComponentNormError: 1.505997e-04
H1VelocityRelativePotentialNormError: 3.039009e-05
L2PressureComponentNormError: 7.285984e-13
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.280399e-12
L2VelocityComponentNormError: 1.554182e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.713550e-09
L2VelocityRelativeComponentNormError: 1.998651e-06
L2VelocityRelativePotentialNormError: 3.489577e-07
L2PressureDOFError: 3.473178e-12
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 3.624616e-12
L2VelocityDOFError: 1.818680e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 7.818257e-07
H1VelocityElementUnknownError: 9.295300e-06
H1VelocityElementUnknownNorm: 5.714305e-02
H1VelocityElementUnknownRelativeError: 1.028212e-01
H1VelocityPotentialError: 1.246029e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.255951e-02
L2PressureElementUnknownError: 3.276122e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.340166e-03
L2VelocityElementUnknownError: 1.668492e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.826891e-02
L2VelocityPotentialError: 3.388331e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 4.131434e-03


==> dat/botti-massa/tri_k2_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 172544
SizeSystem: 229121
H1PressureComponentNormError: 4.813772e-11
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 1.753348e-11
H1VelocityComponentNormError: 1.072212e-06
H1VelocityDiscreteNorm: 5.714286e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.183694e-07
H1VelocityRelativeComponentNormError: 1.876371e-05
H1VelocityRelativePotentialNormError: 3.821464e-06
L2PressureComponentNormError: 9.160016e-14
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.866941e-13
L2VelocityComponentNormError: 9.707280e-10
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 1.755261e-10
L2VelocityRelativeComponentNormError: 1.248339e-07
L2VelocityRelativePotentialNormError: 2.257235e-08
L2PressureDOFError: 4.363323e-13
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 4.562242e-13
L2VelocityDOFError: 1.152705e-09
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 4.955293e-08
H1VelocityElementUnknownError: 1.157619e-06
H1VelocityElementUnknownNorm: 5.714287e-02
H1VelocityElementUnknownRelativeError: 5.212762e-02
H1VelocityPotentialError: 1.570176e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 6.316256e-03
L2PressureElementUnknownError: 4.097962e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.581104e-04
L2VelocityElementUnknownError: 1.041413e-09
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.432166e-02
L2VelocityPotentialError: 2.176095e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.106034e-03


==> dat/botti-massa/tri_k2_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,704,881,4.901606e-03,--,8.559502e-02,--,6.467540e-04,--,1.066836e-01,--,7.339583e-05,--,9.438449e-03,--,1.163162e-05,--,2.562327e-02,--,3.628306e-13,--,1.135617e-12,--,1.236700e-11,--,4.566379e-12,--
2,0.125,224,352,6592,2752,3553,5.784848e-04,3.08,1.012241e-02,3.08,8.006882e-05,3.01,5.076469e-02,1.07,4.193606e-06,4.13,5.392901e-04,4.13,7.971120e-07,3.87,1.466091e-02,0.81,4.645136e-14,2.97,1.453855e-13,2.97,3.140325e-12,1.98,1.147767e-12,1.99
2,0.0625,896,1376,26176,10880,14273,7.017755e-05,3.04,1.228099e-03,3.04,9.899016e-06,3.02,2.501055e-02,1.02,2.526041e-07,4.05,3.248443e-05,4.05,5.206829e-08,3.94,7.948666e-03,0.88,6.384613e-15,2.86,1.998284e-14,2.86,9.020884e-13,1.80,3.288443e-13,1.80
2,0.03125,3584,5440,104320,43264,57217,1.670814e-05,2.07,2.923924e-04,2.07,1.294704e-06,2.93,1.296387e-02,0.95,2.775679e-08,3.19,3.569474e-06,3.19,3.717234e-09,3.81,4.339678e-03,0.87,3.168766e-15,1.01,9.917740e-15,1.01,1.181664e-12,-0.39,4.304755e-13,-0.39
2,0.015625,14336,21632,416512,172544,229121,5.230319e-05,-1.65,9.153058e-04,-1.65,1.214343e-06,0.09,3.339620e-02,-1.37,3.896141e-08,-0.49,5.010368e-06,-0.49,1.919767e-09,0.95,1.120053e-02,-1.37,5.651455e-15,-0.83,1.768817e-14,-0.83,4.711552e-12,-2.00,1.716116e-12,-2.00


==> dat/botti-massa/tri_k2_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 704
SizeSystem: 881
H1PressureComponentNormError: 1.236700e-11
H1PressureDiscreteNorm: 2.708273e+00
H1PressureRelativeComponentNormError: 4.566379e-12
H1VelocityComponentNormError: 4.901606e-03
H1VelocityDiscreteNorm: 5.726508e-02
H1VelocityPotentialNorm: 5.714001e-02
H1VelocityPotentialNormError: 9.516646e-04
H1VelocityRelativeComponentNormError: 8.559502e-02
H1VelocityRelativePotentialNormError: 1.665496e-02
L2PressureComponentNormError: 3.628306e-13
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.135617e-12
L2VelocityComponentNormError: 7.339583e-05
L2VelocityDiscreteNorm: 7.776259e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 8.309817e-06
L2VelocityRelativeComponentNormError: 9.438449e-03
L2VelocityRelativePotentialNormError: 1.068661e-03
L2PressureDOFError: 1.744008e-12
L2PressureDOFNorm: 1.069396e+00
L2PressureDOFRelativeError: 1.630835e-12
L2VelocityDOFError: 7.735909e-05
L2VelocityDOFNorm: 2.277927e-02
L2VelocityDOFRelativeError: 3.396030e-03
H1VelocityElementUnknownError: 5.321014e-03
H1VelocityElementUnknownNorm: 5.848330e-02
H1VelocityElementUnknownRelativeError: 8.143666e-01
H1VelocityPotentialError: 6.467540e-04
H1VelocityPotentialNorm: 5.714289e-02
H1VelocityPotentialRelativeError: 1.066836e-01
L2PressureElementUnknownError: 1.582206e-03
L2PressureElementUnknownNorm: 3.195009e-01
L2PressureElementUnknownRelativeError: 4.779060e-02
L2VelocityElementUnknownError: 7.915803e-05
L2VelocityElementUnknownNorm: 7.780250e-03
L2VelocityElementUnknownRelativeError: 1.882097e-01
L2VelocityPotentialError: 1.163162e-05
L2VelocityPotentialNorm: 7.776553e-03
L2VelocityPotentialRelativeError: 2.562327e-02


==> dat/botti-massa/tri_k2_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2752
SizeSystem: 3553
H1PressureComponentNormError: 3.140325e-12
H1PressureDiscreteNorm: 2.736031e+00
H1PressureRelativeComponentNormError: 1.147767e-12
H1VelocityComponentNormError: 5.784848e-04
H1VelocityDiscreteNorm: 5.714893e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.131002e-04
H1VelocityRelativeComponentNormError: 1.012241e-02
H1VelocityRelativePotentialNormError: 1.979255e-03
L2PressureComponentNormError: 4.645136e-14
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.453855e-13
L2VelocityComponentNormError: 4.193606e-06
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 6.098479e-07
L2VelocityRelativeComponentNormError: 5.392901e-04
L2VelocityRelativePotentialNormError: 7.842537e-05
L2PressureDOFError: 2.216568e-13
L2PressureDOFNorm: 9.910697e-01
L2PressureDOFRelativeError: 2.236541e-13
L2VelocityDOFError: 4.609753e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.984434e-04
H1VelocityElementUnknownError: 6.276577e-04
H1VelocityElementUnknownNorm: 5.720111e-02
H1VelocityElementUnknownRelativeError: 3.964613e-01
H1VelocityPotentialError: 8.006882e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 5.076469e-02
L2PressureElementUnknownError: 2.068046e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.257679e-02
L2VelocityElementUnknownError: 4.524319e-06
L2VelocityElementUnknownNorm: 7.776205e-03
L2VelocityElementUnknownRelativeError: 1.040108e-01
L2VelocityPotentialError: 7.971120e-07
L2VelocityPotentialNorm: 7.776163e-03
L2VelocityPotentialRelativeError: 1.466091e-02


==> dat/botti-massa/tri_k2_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 10880
SizeSystem: 14273
H1PressureComponentNormError: 9.020884e-13
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 3.288443e-13
H1VelocityComponentNormError: 7.017755e-05
H1VelocityDiscreteNorm: 5.714322e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.392864e-05
H1VelocityRelativeComponentNormError: 1.228099e-03
H1VelocityRelativePotentialNormError: 2.437513e-04
L2PressureComponentNormError: 6.384613e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.998284e-14
L2VelocityComponentNormError: 2.526041e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.111395e-08
L2VelocityRelativeComponentNormError: 3.248443e-05
L2VelocityRelativePotentialNormError: 5.287181e-06
L2PressureDOFError: 2.881268e-14
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 2.984804e-14
L2VelocityDOFError: 2.870517e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 1.234104e-05
H1VelocityElementUnknownError: 7.577163e-05
H1VelocityElementUnknownNorm: 5.714606e-02
H1VelocityElementUnknownRelativeError: 2.016376e-01
H1VelocityPotentialError: 9.899016e-06
H1VelocityPotentialNorm: 5.714284e-02
H1VelocityPotentialRelativeError: 2.501055e-02
L2PressureElementUnknownError: 2.613710e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.737847e-03
L2VelocityElementUnknownError: 2.713903e-07
L2VelocityElementUnknownNorm: 7.776157e-03
L2VelocityElementUnknownRelativeError: 5.506102e-02
L2VelocityPotentialError: 5.206829e-08
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialRelativeError: 7.948666e-03


==> dat/botti-massa/tri_k2_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 43264
SizeSystem: 57217
H1PressureComponentNormError: 1.181664e-12
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 4.304755e-13
H1VelocityComponentNormError: 1.670814e-05
H1VelocityDiscreteNorm: 5.714288e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.986828e-06
H1VelocityRelativeComponentNormError: 2.923924e-04
H1VelocityRelativePotentialNormError: 5.226949e-05
L2PressureComponentNormError: 3.168766e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 9.917740e-15
L2VelocityComponentNormError: 2.775679e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.114001e-09
L2VelocityRelativeComponentNormError: 3.569474e-06
L2VelocityRelativePotentialNormError: 4.004550e-07
L2PressureDOFError: 1.253341e-14
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 1.307989e-14
L2VelocityDOFError: 2.952904e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 1.269413e-06
H1VelocityElementUnknownError: 1.654414e-05
H1VelocityElementUnknownNorm: 5.714304e-02
H1VelocityElementUnknownRelativeError: 1.641125e-01
H1VelocityPotentialError: 1.294704e-06
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 1.296387e-02
L2PressureElementUnknownError: 3.276122e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.340166e-03
L2VelocityElementUnknownError: 2.841446e-08
L2VelocityElementUnknownNorm: 7.776157e-03
L2VelocityElementUnknownRelativeError: 4.189699e-02
L2VelocityPotentialError: 3.717234e-09
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 4.339678e-03


==> dat/botti-massa/tri_k2_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 172544
SizeSystem: 229121
H1PressureComponentNormError: 4.711552e-12
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 1.716116e-12
H1VelocityComponentNormError: 5.230319e-05
H1VelocityDiscreteNorm: 5.714286e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 8.650568e-06
H1VelocityRelativeComponentNormError: 9.153058e-04
H1VelocityRelativePotentialNormError: 1.513849e-04
L2PressureComponentNormError: 5.651455e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.768817e-14
L2VelocityComponentNormError: 3.896141e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 1.915414e-09
L2VelocityRelativeComponentNormError: 5.010368e-06
L2VelocityRelativePotentialNormError: 2.463188e-07
L2PressureDOFError: 2.655915e-14
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 2.776995e-14
L2VelocityDOFError: 3.942145e-08
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 1.694664e-06
H1VelocityElementUnknownError: 5.013079e-05
H1VelocityElementUnknownNorm: 5.714289e-02
H1VelocityElementUnknownRelativeError: 1.409205e+00
H1VelocityPotentialError: 1.214343e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 3.339620e-02
L2PressureElementUnknownError: 4.097962e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.581104e-04
L2VelocityElementUnknownError: 3.896322e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 3.235784e-01
L2VelocityPotentialError: 1.919767e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.120053e-02


==> dat/botti-massa/tri_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,704,881,4.901561e-03,--,8.559423e-02,--,6.467589e-04,--,1.066843e-01,--,7.339555e-05,--,9.438414e-03,--,1.163225e-05,--,2.562394e-02,--,3.628231e-04,--,1.135593e-03,--,1.236706e-02,--,4.566400e-03,--
2,0.125,224,352,6592,2752,3553,5.784949e-04,3.08,1.012258e-02,3.08,8.006862e-05,3.01,5.076498e-02,1.07,4.193709e-06,4.13,5.393034e-04,4.13,7.971323e-07,3.87,1.466107e-02,0.81,4.640113e-05,2.97,1.452283e-04,2.97,3.134306e-03,1.98,1.145567e-03,1.99
2,0.0625,896,1376,26176,10880,14273,6.973436e-05,3.05,1.220344e-03,3.05,9.896615e-06,3.02,2.500220e-02,1.02,2.512826e-07,4.06,3.231450e-05,4.06,5.200708e-08,3.94,7.941575e-03,0.88,5.795639e-06,3.00,1.813944e-05,3.00,7.730818e-04,2.02,2.818167e-04,2.02
2,0.03125,3584,5440,104320,43264,57217,8.605670e-06,3.02,1.505992e-04,3.02,1.246030e-06,2.99,1.255949e-02,0.99,1.554178e-08,4.02,1.998645e-06,4.02,3.388334e-09,3.94,4.131413e-03,0.94,7.286071e-07,2.99,2.280426e-06,2.99,1.921838e-04,2.01,7.001179e-05,2.01
2,0.015625,14336,21632,416512,172544,229121,1.070946e-06,3.01,1.874156e-05,3.01,1.570128e-07,2.99,6.316224e-03,0.99,9.699535e-10,4.00,1.247343e-07,4.00,2.175903e-10,3.96,2.106061e-03,0.97,9.142654e-08,2.99,2.861507e-07,2.99,4.791559e-05,2.00,1.745257e-05,2.00


==> dat/botti-massa/tri_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 704
SizeSystem: 881
H1PressureComponentNormError: 1.236706e-02
H1PressureDiscreteNorm: 2.708273e+00
H1PressureRelativeComponentNormError: 4.566400e-03
H1VelocityComponentNormError: 4.901561e-03
H1VelocityDiscreteNorm: 5.726508e-02
H1VelocityPotentialNorm: 5.714001e-02
H1VelocityPotentialNormError: 9.516544e-04
H1VelocityRelativeComponentNormError: 8.559423e-02
H1VelocityRelativePotentialNormError: 1.665478e-02
L2PressureComponentNormError: 3.628231e-04
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.135593e-03
L2VelocityComponentNormError: 7.339555e-05
L2VelocityDiscreteNorm: 7.776259e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 8.311311e-06
L2VelocityRelativeComponentNormError: 9.438414e-03
L2VelocityRelativePotentialNormError: 1.068853e-03
L2PressureDOFError: 1.744140e-03
L2PressureDOFNorm: 1.069396e+00
L2PressureDOFRelativeError: 1.630959e-03
L2VelocityDOFError: 7.736111e-05
L2VelocityDOFNorm: 2.277927e-02
L2VelocityDOFRelativeError: 3.396119e-03
H1VelocityElementUnknownError: 5.320969e-03
H1VelocityElementUnknownNorm: 5.848342e-02
H1VelocityElementUnknownRelativeError: 8.143504e-01
H1VelocityPotentialError: 6.467589e-04
H1VelocityPotentialNorm: 5.714301e-02
H1VelocityPotentialRelativeError: 1.066843e-01
L2PressureElementUnknownError: 1.623273e-03
L2PressureElementUnknownNorm: 3.195011e-01
L2PressureElementUnknownRelativeError: 4.952444e-02
L2VelocityElementUnknownError: 7.915768e-05
L2VelocityElementUnknownNorm: 7.780266e-03
L2VelocityElementUnknownRelativeError: 1.882011e-01
L2VelocityPotentialError: 1.163225e-05
L2VelocityPotentialNorm: 7.776569e-03
L2VelocityPotentialRelativeError: 2.562394e-02


==> dat/botti-massa/tri_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2752
SizeSystem: 3553
H1PressureComponentNormError: 3.134306e-03
H1PressureDiscreteNorm: 2.736031e+00
H1PressureRelativeComponentNormError: 1.145567e-03
H1VelocityComponentNormError: 5.784949e-04
H1VelocityDiscreteNorm: 5.714893e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.131024e-04
H1VelocityRelativeComponentNormError: 1.012258e-02
H1VelocityRelativePotentialNormError: 1.979294e-03
L2PressureComponentNormError: 4.640113e-05
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.452283e-04
L2VelocityComponentNormError: 4.193709e-06
L2VelocityDiscreteNorm: 7.776159e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 6.098762e-07
L2VelocityRelativeComponentNormError: 5.393034e-04
L2VelocityRelativePotentialNormError: 7.842900e-05
L2PressureDOFError: 2.216066e-04
L2PressureDOFNorm: 9.910697e-01
L2PressureDOFRelativeError: 2.236034e-04
L2VelocityDOFError: 4.610875e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.984917e-04
H1VelocityElementUnknownError: 6.276715e-04
H1VelocityElementUnknownNorm: 5.720113e-02
H1VelocityElementUnknownRelativeError: 3.965453e-01
H1VelocityPotentialError: 8.006862e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 5.076498e-02
L2PressureElementUnknownError: 2.119462e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.306163e-02
L2VelocityElementUnknownError: 4.524437e-06
L2VelocityElementUnknownNorm: 7.776207e-03
L2VelocityElementUnknownRelativeError: 1.040373e-01
L2VelocityPotentialError: 7.971323e-07
L2VelocityPotentialNorm: 7.776165e-03
L2VelocityPotentialRelativeError: 1.466107e-02


==> dat/botti-massa/tri_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 10880
SizeSystem: 14273
H1PressureComponentNormError: 7.730818e-04
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 2.818167e-04
H1VelocityComponentNormError: 6.973436e-05
H1VelocityDiscreteNorm: 5.714322e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.386241e-05
H1VelocityRelativeComponentNormError: 1.220344e-03
H1VelocityRelativePotentialNormError: 2.425922e-04
L2PressureComponentNormError: 5.795639e-06
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.813944e-05
L2VelocityComponentNormError: 2.512826e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.103440e-08
L2VelocityRelativeComponentNormError: 3.231450e-05
L2VelocityRelativePotentialNormError: 5.276950e-06
L2PressureDOFError: 2.765571e-05
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 2.864950e-05
L2VelocityDOFError: 2.865238e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 1.231835e-05
H1VelocityElementUnknownError: 7.539960e-05
H1VelocityElementUnknownNorm: 5.714608e-02
H1VelocityElementUnknownRelativeError: 2.013476e-01
H1VelocityPotentialError: 9.896615e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.500220e-02
L2PressureElementUnknownError: 2.677195e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.953120e-03
L2VelocityElementUnknownError: 2.701677e-07
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 5.503585e-02
L2VelocityPotentialError: 5.200708e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 7.941575e-03


==> dat/botti-massa/tri_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 43264
SizeSystem: 57217
H1PressureComponentNormError: 1.921838e-04
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 7.001179e-05
H1VelocityComponentNormError: 8.605670e-06
H1VelocityDiscreteNorm: 5.714288e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.736573e-06
H1VelocityRelativeComponentNormError: 1.505992e-04
H1VelocityRelativePotentialNormError: 3.039003e-05
L2PressureComponentNormError: 7.286071e-07
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.280426e-06
L2VelocityComponentNormError: 1.554178e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.713555e-09
L2VelocityRelativeComponentNormError: 1.998645e-06
L2VelocityRelativePotentialNormError: 3.489583e-07
L2PressureDOFError: 3.473164e-06
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 3.624601e-06
L2VelocityDOFError: 1.818690e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 7.818301e-07
H1VelocityElementUnknownError: 9.295274e-06
H1VelocityElementUnknownNorm: 5.714305e-02
H1VelocityElementUnknownRelativeError: 1.028220e-01
H1VelocityPotentialError: 1.246030e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.255949e-02
L2PressureElementUnknownError: 3.356165e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.428936e-03
L2VelocityElementUnknownError: 1.668487e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.826919e-02
L2VelocityPotentialError: 3.388334e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 4.131413e-03


==> dat/botti-massa/tri_k2_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 172544
SizeSystem: 229121
H1PressureComponentNormError: 4.791559e-05
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 1.745257e-05
H1VelocityComponentNormError: 1.070946e-06
H1VelocityDiscreteNorm: 5.714286e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.181997e-07
H1VelocityRelativeComponentNormError: 1.874156e-05
H1VelocityRelativePotentialNormError: 3.818494e-06
L2PressureComponentNormError: 9.142654e-08
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.861507e-07
L2VelocityComponentNormError: 9.699535e-10
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 1.755027e-10
L2VelocityRelativeComponentNormError: 1.247343e-07
L2VelocityRelativePotentialNormError: 2.256933e-08
L2PressureDOFError: 4.355232e-07
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 4.553782e-07
L2VelocityDOFError: 1.152429e-09
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 4.954108e-08
H1VelocityElementUnknownError: 1.156543e-06
H1VelocityElementUnknownNorm: 5.714287e-02
H1VelocityElementUnknownRelativeError: 5.210633e-02
H1VelocityPotentialError: 1.570128e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 6.316224e-03
L2PressureElementUnknownError: 4.198711e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.808747e-04
L2VelocityElementUnknownError: 1.040692e-09
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.431893e-02
L2VelocityPotentialError: 2.175903e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.106061e-03


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,148,301,2.371575e-01,--,7.046700e+00,--,3.763716e-02,--,5.702133e+00,--,1.288781e-02,--,1.782203e+00,--,2.192226e-03,--,2.354301e+00,--,1.057235e-05,--,3.529510e-05,--,8.618352e-05,--,6.402791e-05,--
0,0.125,224,352,2048,576,1217,1.222636e-01,0.96,3.381878e+00,1.06,1.953002e-02,0.95,6.131001e+00,-0.10,3.320127e-03,1.96,4.346070e-01,2.04,6.349527e-04,1.79,2.788920e+00,-0.24,5.209898e-06,1.02,1.658013e-05,1.09,6.906218e-05,0.32,4.969545e-05,0.37
0,0.0625,896,1376,8128,2272,4897,6.153712e-02,0.99,1.669695e+00,1.02,9.874165e-03,0.98,6.733711e+00,-0.14,8.380876e-04,1.99,1.082570e-01,2.01,1.811691e-04,1.81,3.183422e+00,-0.19,1.987649e-06,1.39,6.247195e-06,1.41,5.418204e-05,0.35,3.856894e-05,0.37
0,0.03125,3584,5440,32384,9024,19649,3.082535e-02,1.00,8.322472e-01,1.00,4.949384e-03,1.00,7.203943e+00,-0.10,2.104269e-04,1.99,2.709069e-02,2.00,4.831682e-05,1.91,3.412212e+00,-0.10,6.963471e-07,1.51,2.181750e-06,1.52,4.580614e-05,0.24,3.251022e-05,0.25
0,0.015625,14336,21632,129280,35968,78721,1.542199e-02,1.00,4.158559e-01,1.00,2.476364e-03,1.00,7.699571e+00,-0.10,5.271270e-05,2.00,6.780648e-03,2.00,1.243355e-05,1.96,3.528757e+00,-0.05,2.562386e-07,1.44,8.021974e-07,1.44,4.120983e-05,0.15,2.922589e-05,0.15


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618352e-05
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402791e-05
H1VelocityComponentNormError: 2.371575e-01
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 5.301816e-02
H1VelocityPotentialNormError: 4.587023e+00
H1VelocityRelativeComponentNormError: 7.046700e+00
H1VelocityRelativePotentialNormError: 8.651797e+01
L2PressureComponentNormError: 1.057235e-05
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529510e-05
L2VelocityComponentNormError: 1.288781e-02
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183967e-03
L2VelocityRelativeComponentNormError: 1.782203e+00
L2VelocityRelativePotentialNormError: 2.962952e-01
L2PressureDOFError: 3.651946e-05
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608755e-05
L2VelocityDOFError: 1.423963e-02
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 6.576745e-01
H1VelocityElementUnknownError: 1.951570e-01
H1VelocityElementUnknownNorm: 1.866041e-01
H1VelocityElementUnknownRelativeError: 2.396960e+03
H1VelocityPotentialError: 3.763716e-02
H1VelocityPotentialNorm: 6.509810e-02
H1VelocityPotentialRelativeError: 5.702133e+00
L2PressureElementUnknownError: 1.111421e-01
L2PressureElementUnknownNorm: 2.995415e-01
L2PressureElementUnknownRelativeError: 4.098045e+00
L2VelocityElementUnknownError: 1.316499e-02
L2VelocityElementUnknownNorm: 1.706650e-02
L2VelocityElementUnknownRelativeError: 4.935123e+00
L2VelocityPotentialError: 2.192226e-03
L2VelocityPotentialNorm: 8.888610e-03
L2VelocityPotentialRelativeError: 2.354301e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906218e-05
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969545e-05
H1VelocityComponentNormError: 1.222636e-01
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 5.615366e-02
H1VelocityPotentialNormError: 2.370624e+00
H1VelocityRelativeComponentNormError: 3.381878e+00
H1VelocityRelativePotentialNormError: 4.221674e+01
L2PressureComponentNormError: 5.209898e-06
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658013e-05
L2VelocityComponentNormError: 3.320127e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.353598e-04
L2VelocityRelativeComponentNormError: 4.346070e-01
L2VelocityRelativePotentialNormError: 8.274725e-02
L2PressureDOFError: 1.851252e-05
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898368e-05
L2VelocityDOFError: 3.766988e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 1.643319e-01
H1VelocityElementUnknownError: 1.116190e-01
H1VelocityElementUnknownNorm: 9.588305e-02
H1VelocityElementUnknownRelativeError: 2.363630e+04
H1VelocityPotentialError: 1.953002e-02
H1VelocityPotentialNorm: 5.935442e-02
H1VelocityPotentialRelativeError: 6.131001e+00
L2PressureElementUnknownError: 5.784137e-02
L2PressureElementUnknownNorm: 3.142254e-01
L2PressureElementUnknownRelativeError: 4.590796e+01
L2VelocityElementUnknownError: 3.647247e-03
L2VelocityElementUnknownNorm: 9.454540e-03
L2VelocityElementUnknownRelativeError: 7.239563e+00
L2VelocityPotentialError: 6.349527e-04
L2VelocityPotentialNorm: 8.078795e-03
L2VelocityPotentialRelativeError: 2.788920e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418204e-05
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856894e-05
H1VelocityComponentNormError: 6.153712e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 5.689500e-02
H1VelocityPotentialNormError: 1.193035e+00
H1VelocityRelativeComponentNormError: 1.669695e+00
H1VelocityRelativePotentialNormError: 2.096906e+01
L2PressureComponentNormError: 1.987649e-06
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247195e-06
L2VelocityComponentNormError: 8.380876e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813346e-04
L2VelocityRelativeComponentNormError: 1.082570e-01
L2VelocityRelativePotentialNormError: 2.339280e-02
L2PressureDOFError: 7.081924e-06
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367544e-06
L2VelocityDOFError: 9.806971e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 4.230436e-02
H1VelocityElementUnknownError: 7.473346e-02
H1VelocityElementUnknownNorm: 4.816430e-02
H1VelocityElementUnknownRelativeError: 6.935568e+04
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771642e-02
H1VelocityPotentialRelativeError: 6.733711e+00
L2PressureElementUnknownError: 2.921181e-02
L2PressureElementUnknownNorm: 3.181666e-01
L2PressureElementUnknownRelativeError: 4.028424e+01
L2VelocityElementUnknownError: 1.137743e-03
L2VelocityElementUnknownNorm: 8.118039e-03
L2VelocityElementUnknownRelativeError: 1.029134e+01
L2VelocityPotentialError: 1.811691e-04
L2VelocityPotentialNorm: 7.861549e-03
L2VelocityPotentialRelativeError: 3.183422e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580614e-05
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251022e-05
H1VelocityComponentNormError: 3.082535e-02
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 5.708087e-02
H1VelocityPotentialNormError: 5.973762e-01
H1VelocityRelativeComponentNormError: 8.322472e-01
H1VelocityRelativePotentialNormError: 1.046544e+01
L2PressureComponentNormError: 6.963471e-07
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181750e-06
L2VelocityComponentNormError: 2.104269e-04
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.837674e-05
L2VelocityRelativeComponentNormError: 2.709069e-02
L2VelocityRelativePotentialNormError: 6.226048e-03
L2PressureDOFError: 2.545108e-06
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.658930e-06
L2VelocityDOFError: 2.505624e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 1.078041e-02
H1VelocityElementUnknownError: 6.201883e-02
H1VelocityElementUnknownNorm: 2.410464e-02
H1VelocityElementUnknownRelativeError: 3.585594e+05
H1VelocityPotentialError: 4.949384e-03
H1VelocityPotentialNorm: 5.728743e-02
H1VelocityPotentialRelativeError: 7.203943e+00
L2PressureElementUnknownError: 1.464241e-02
L2PressureElementUnknownNorm: 3.191691e-01
L2PressureElementUnknownRelativeError: 9.541223e+01
L2VelocityElementUnknownError: 4.400719e-04
L2VelocityElementUnknownNorm: 7.856538e-03
L2VelocityElementUnknownRelativeError: 1.431702e+01
L2VelocityPotentialError: 4.831682e-05
L2VelocityPotentialNorm: 7.798899e-03
L2VelocityPotentialRelativeError: 3.412212e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120983e-05
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922589e-05
H1VelocityComponentNormError: 1.542199e-02
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 5.712736e-02
H1VelocityPotentialNormError: 2.987917e-01
H1VelocityRelativeComponentNormError: 4.158559e-01
H1VelocityRelativePotentialNormError: 5.230273e+00
L2PressureComponentNormError: 2.562386e-07
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.021974e-07
L2VelocityComponentNormError: 5.271270e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.245111e-05
L2VelocityRelativeComponentNormError: 6.780648e-03
L2VelocityRelativePotentialNormError: 1.601504e-03
L2PressureDOFError: 9.638021e-07
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008012e-06
L2VelocityDOFError: 6.328807e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 2.721225e-03
H1VelocityElementUnknownError: 5.840057e-02
H1VelocityElementUnknownNorm: 1.205494e-02
H1VelocityElementUnknownRelativeError: 1.919089e+06
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717908e-02
H1VelocityPotentialRelativeError: 7.699571e+00
L2PressureElementUnknownError: 7.325772e-03
L2PressureElementUnknownNorm: 3.194208e-01
L2PressureElementUnknownRelativeError: 9.027068e+01
L2VelocityElementUnknownError: 2.005247e-04
L2VelocityElementUnknownNorm: 7.796008e-03
L2VelocityElementUnknownRelativeError: 1.991421e+01
L2VelocityPotentialError: 1.243355e-05
L2VelocityPotentialNorm: 7.782018e-03
L2VelocityPotentialRelativeError: 3.528757e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,148,301,2.371530e-01,--,7.046565e+00,--,3.763716e-02,--,5.702133e+00,--,1.288723e-02,--,1.782123e+00,--,2.192226e-03,--,2.354301e+00,--,1.057235e-08,--,3.529510e-08,--,8.618352e-08,--,6.402791e-08,--
0,0.125,224,352,2048,576,1217,1.222612e-01,0.96,3.381810e+00,1.06,1.953002e-02,0.95,6.131001e+00,-0.10,3.319977e-03,1.96,4.345875e-01,2.04,6.349527e-04,1.79,2.788920e+00,-0.24,5.209898e-09,1.02,1.658013e-08,1.09,6.906218e-08,0.32,4.969545e-08,0.37
0,0.0625,896,1376,8128,2272,4897,6.153585e-02,0.99,1.669661e+00,1.02,9.874165e-03,0.98,6.733711e+00,-0.14,8.380489e-04,1.99,1.082520e-01,2.01,1.811691e-04,1.81,3.183422e+00,-0.19,1.987649e-09,1.39,6.247195e-09,1.41,5.418204e-08,0.35,3.856894e-08,0.37
0,0.03125,3584,5440,32384,9024,19649,3.082470e-02,1.00,8.322299e-01,1.00,4.949384e-03,1.00,7.203943e+00,-0.10,2.104171e-04,1.99,2.708942e-02,2.00,4.831682e-05,1.91,3.412212e+00,-0.10,6.963471e-10,1.51,2.181750e-09,1.52,4.580614e-08,0.24,3.251022e-08,0.25
0,0.015625,14336,21632,129280,35968,78721,1.542167e-02,1.00,4.158471e-01,1.00,2.476364e-03,1.00,7.699571e+00,-0.10,5.271023e-05,2.00,6.780330e-03,2.00,1.243355e-05,1.96,3.528757e+00,-0.05,2.562386e-10,1.44,8.021974e-10,1.44,4.120983e-08,0.15,2.922589e-08,0.15


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618352e-08
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402791e-08
H1VelocityComponentNormError: 2.371530e-01
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 5.301816e-02
H1VelocityPotentialNormError: 1.450469e+02
H1VelocityRelativeComponentNormError: 7.046565e+00
H1VelocityRelativePotentialNormError: 2.735797e+03
L2PressureComponentNormError: 1.057235e-08
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529510e-08
L2VelocityComponentNormError: 1.288723e-02
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183967e-03
L2VelocityRelativeComponentNormError: 1.782123e+00
L2VelocityRelativePotentialNormError: 2.962952e-01
L2PressureDOFError: 3.651946e-08
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608755e-08
L2VelocityDOFError: 1.423911e-02
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 6.576505e-01
H1VelocityElementUnknownError: 1.951571e-01
H1VelocityElementUnknownNorm: 1.866041e-01
H1VelocityElementUnknownRelativeError: 2.302109e+03
H1VelocityPotentialError: 3.763716e-02
H1VelocityPotentialNorm: 6.509810e-02
H1VelocityPotentialRelativeError: 5.702133e+00
L2PressureElementUnknownError: 1.111421e-01
L2PressureElementUnknownNorm: 2.995415e-01
L2PressureElementUnknownRelativeError: 4.098045e+00
L2VelocityElementUnknownError: 1.316448e-02
L2VelocityElementUnknownNorm: 1.706553e-02
L2VelocityElementUnknownRelativeError: 4.935121e+00
L2VelocityPotentialError: 2.192226e-03
L2VelocityPotentialNorm: 8.888610e-03
L2VelocityPotentialRelativeError: 2.354301e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906218e-08
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969545e-08
H1VelocityComponentNormError: 1.222612e-01
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 5.615366e-02
H1VelocityPotentialNormError: 7.496177e+01
H1VelocityRelativeComponentNormError: 3.381810e+00
H1VelocityRelativePotentialNormError: 1.334940e+03
L2PressureComponentNormError: 5.209898e-09
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658013e-08
L2VelocityComponentNormError: 3.319977e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.353598e-04
L2VelocityRelativeComponentNormError: 4.345875e-01
L2VelocityRelativePotentialNormError: 8.274725e-02
L2PressureDOFError: 1.851252e-08
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898368e-08
L2VelocityDOFError: 3.766856e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 1.643261e-01
H1VelocityElementUnknownError: 1.116193e-01
H1VelocityElementUnknownNorm: 9.588305e-02
H1VelocityElementUnknownRelativeError: 1.160325e+05
H1VelocityPotentialError: 1.953002e-02
H1VelocityPotentialNorm: 5.935442e-02
H1VelocityPotentialRelativeError: 6.131001e+00
L2PressureElementUnknownError: 5.784137e-02
L2PressureElementUnknownNorm: 3.142254e-01
L2PressureElementUnknownRelativeError: 4.590707e+01
L2VelocityElementUnknownError: 3.647127e-03
L2VelocityElementUnknownNorm: 9.454231e-03
L2VelocityElementUnknownRelativeError: 7.239578e+00
L2VelocityPotentialError: 6.349527e-04
L2VelocityPotentialNorm: 8.078795e-03
L2VelocityPotentialRelativeError: 2.788920e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418204e-08
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856894e-08
H1VelocityComponentNormError: 6.153585e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 5.689500e-02
H1VelocityPotentialNormError: 3.772501e+01
H1VelocityRelativeComponentNormError: 1.669661e+00
H1VelocityRelativePotentialNormError: 6.630637e+02
L2PressureComponentNormError: 1.987649e-09
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247195e-09
L2VelocityComponentNormError: 8.380489e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813346e-04
L2VelocityRelativeComponentNormError: 1.082520e-01
L2VelocityRelativePotentialNormError: 2.339280e-02
L2PressureDOFError: 7.081924e-09
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367544e-09
L2VelocityDOFError: 9.806640e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 4.230293e-02
H1VelocityElementUnknownError: 7.473357e-02
H1VelocityElementUnknownNorm: 4.816430e-02
H1VelocityElementUnknownRelativeError: 3.104670e+06
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771642e-02
H1VelocityPotentialRelativeError: 6.733711e+00
L2PressureElementUnknownError: 2.921181e-02
L2PressureElementUnknownNorm: 3.181666e-01
L2PressureElementUnknownRelativeError: 4.028423e+01
L2VelocityElementUnknownError: 1.137718e-03
L2VelocityElementUnknownNorm: 8.117959e-03
L2VelocityElementUnknownRelativeError: 1.029134e+01
L2VelocityPotentialError: 1.811691e-04
L2VelocityPotentialNorm: 7.861549e-03
L2VelocityPotentialRelativeError: 3.183422e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580614e-08
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251022e-08
H1VelocityComponentNormError: 3.082470e-02
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 5.708087e-02
H1VelocityPotentialNormError: 1.888964e+01
H1VelocityRelativeComponentNormError: 8.322299e-01
H1VelocityRelativePotentialNormError: 3.309277e+02
L2PressureComponentNormError: 6.963471e-10
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181750e-09
L2VelocityComponentNormError: 2.104171e-04
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.837674e-05
L2VelocityRelativeComponentNormError: 2.708942e-02
L2VelocityRelativePotentialNormError: 6.226048e-03
L2PressureDOFError: 2.545108e-09
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.658930e-09
L2VelocityDOFError: 2.505541e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 1.078005e-02
H1VelocityElementUnknownError: 6.201887e-02
H1VelocityElementUnknownNorm: 2.410464e-02
H1VelocityElementUnknownRelativeError: 1.489079e+07
H1VelocityPotentialError: 4.949384e-03
H1VelocityPotentialNorm: 5.728743e-02
H1VelocityPotentialRelativeError: 7.203943e+00
L2PressureElementUnknownError: 1.464241e-02
L2PressureElementUnknownNorm: 3.191691e-01
L2PressureElementUnknownRelativeError: 9.541173e+01
L2VelocityElementUnknownError: 4.400677e-04
L2VelocityElementUnknownNorm: 7.856518e-03
L2VelocityElementUnknownRelativeError: 1.431700e+01
L2VelocityPotentialError: 4.831682e-05
L2VelocityPotentialNorm: 7.798899e-03
L2VelocityPotentialRelativeError: 3.412212e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120983e-08
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922589e-08
H1VelocityComponentNormError: 1.542167e-02
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 5.712736e-02
H1VelocityPotentialNormError: 9.448091e+00
H1VelocityRelativeComponentNormError: 4.158471e-01
H1VelocityRelativePotentialNormError: 1.653865e+02
L2PressureComponentNormError: 2.562386e-10
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.021974e-10
L2VelocityComponentNormError: 5.271023e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.245111e-05
L2VelocityRelativeComponentNormError: 6.780330e-03
L2VelocityRelativePotentialNormError: 1.601504e-03
L2PressureDOFError: 9.638021e-10
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008012e-09
L2VelocityDOFError: 6.328601e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 2.721136e-03
H1VelocityElementUnknownError: 5.840058e-02
H1VelocityElementUnknownNorm: 1.205494e-02
H1VelocityElementUnknownRelativeError: 6.155180e+07
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717908e-02
H1VelocityPotentialRelativeError: 7.699571e+00
L2PressureElementUnknownError: 7.325772e-03
L2PressureElementUnknownNorm: 3.194208e-01
L2PressureElementUnknownRelativeError: 9.027046e+01
L2VelocityElementUnknownError: 2.005241e-04
L2VelocityElementUnknownNorm: 7.796003e-03
L2VelocityElementUnknownRelativeError: 1.991419e+01
L2VelocityPotentialError: 1.243355e-05
L2VelocityPotentialNorm: 7.782018e-03
L2VelocityPotentialRelativeError: 3.528757e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,148,301,2.371530e-01,--,7.046565e+00,--,3.763719e-02,--,5.702194e+00,--,1.288723e-02,--,1.782123e+00,--,2.192225e-03,--,2.354302e+00,--,1.057255e-11,--,3.529577e-11,--,8.618380e-11,--,6.402811e-11,--
0,0.125,224,352,2048,576,1217,1.222612e-01,0.96,3.381810e+00,1.06,1.952987e-02,0.95,6.131075e+00,-0.10,3.319933e-03,1.96,4.345817e-01,2.04,6.348927e-04,1.79,2.788854e+00,-0.24,5.210224e-12,1.02,1.658117e-11,1.09,6.906300e-11,0.32,4.969604e-11,0.37
0,0.0625,896,1376,8128,2272,4897,6.153585e-02,0.99,1.669661e+00,1.02,9.874165e-03,0.98,6.733743e+00,-0.14,8.380444e-04,1.99,1.082514e-01,2.01,1.811642e-04,1.81,3.183434e+00,-0.19,1.987670e-12,1.39,6.247263e-12,1.41,5.418228e-11,0.35,3.856911e-11,0.37
0,0.03125,3584,5440,32384,9024,19649,3.082470e-02,1.00,8.322298e-01,1.00,4.949377e-03,1.00,7.203964e+00,-0.10,2.104061e-04,1.99,2.708800e-02,2.00,4.830420e-05,1.91,3.412188e+00,-0.10,6.963901e-13,1.51,2.181884e-12,1.52,4.580674e-11,0.24,3.251064e-11,0.25
0,0.015625,14336,21632,129280,35968,78721,1.542167e-02,1.00,4.158471e-01,1.00,2.476364e-03,1.00,7.699580e+00,-0.10,5.270587e-05,2.00,6.779769e-03,2.00,1.242868e-05,1.96,3.528731e+00,-0.05,2.562547e-13,1.44,8.022479e-13,1.44,4.120870e-11,0.15,2.922509e-11,0.15


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618380e-11
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402811e-11
H1VelocityComponentNormError: 2.371530e-01
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 5.301816e-02
H1VelocityPotentialNormError: 4.586786e+03
H1VelocityRelativeComponentNormError: 7.046565e+00
H1VelocityRelativePotentialNormError: 8.651349e+04
L2PressureComponentNormError: 1.057255e-11
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529577e-11
L2VelocityComponentNormError: 1.288723e-02
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183966e-03
L2VelocityRelativeComponentNormError: 1.782123e+00
L2VelocityRelativePotentialNormError: 2.962950e-01
L2PressureDOFError: 3.652003e-11
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608812e-11
L2VelocityDOFError: 1.423910e-02
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 6.576502e-01
H1VelocityElementUnknownError: 1.951571e-01
H1VelocityElementUnknownNorm: 1.866041e-01
H1VelocityElementUnknownRelativeError: 2.302108e+03
H1VelocityPotentialError: 3.763719e-02
H1VelocityPotentialNorm: 6.509803e-02
H1VelocityPotentialRelativeError: 5.702194e+00
L2PressureElementUnknownError: 1.111421e-01
L2PressureElementUnknownNorm: 2.995415e-01
L2PressureElementUnknownRelativeError: 4.098045e+00
L2VelocityElementUnknownError: 1.316447e-02
L2VelocityElementUnknownNorm: 1.706553e-02
L2VelocityElementUnknownRelativeError: 4.935122e+00
L2VelocityPotentialError: 2.192225e-03
L2VelocityPotentialNorm: 8.888604e-03
L2VelocityPotentialRelativeError: 2.354302e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906300e-11
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969604e-11
H1VelocityComponentNormError: 1.222612e-01
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 5.615366e-02
H1VelocityPotentialNormError: 2.370499e+03
H1VelocityRelativeComponentNormError: 3.381810e+00
H1VelocityRelativePotentialNormError: 4.221451e+04
L2PressureComponentNormError: 5.210224e-12
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658117e-11
L2VelocityComponentNormError: 3.319933e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.352842e-04
L2VelocityRelativeComponentNormError: 4.345817e-01
L2VelocityRelativePotentialNormError: 8.273741e-02
L2PressureDOFError: 1.851346e-11
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898464e-11
L2VelocityDOFError: 3.766717e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 1.643200e-01
H1VelocityElementUnknownError: 1.116193e-01
H1VelocityElementUnknownNorm: 9.588305e-02
H1VelocityElementUnknownRelativeError: 1.160974e+05
H1VelocityPotentialError: 1.952987e-02
H1VelocityPotentialNorm: 5.935366e-02
H1VelocityPotentialRelativeError: 6.131075e+00
L2PressureElementUnknownError: 5.784137e-02
L2PressureElementUnknownNorm: 3.142254e-01
L2PressureElementUnknownRelativeError: 4.590707e+01
L2VelocityElementUnknownError: 3.647087e-03
L2VelocityElementUnknownNorm: 9.454130e-03
L2VelocityElementUnknownRelativeError: 7.239565e+00
L2VelocityPotentialError: 6.348927e-04
L2VelocityPotentialNorm: 8.078689e-03
L2VelocityPotentialRelativeError: 2.788854e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418228e-11
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856911e-11
H1VelocityComponentNormError: 6.153585e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 5.689500e-02
H1VelocityPotentialNormError: 1.192970e+03
H1VelocityRelativeComponentNormError: 1.669661e+00
H1VelocityRelativePotentialNormError: 2.096791e+04
L2PressureComponentNormError: 1.987670e-12
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247263e-12
L2VelocityComponentNormError: 8.380444e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813282e-04
L2VelocityRelativeComponentNormError: 1.082514e-01
L2VelocityRelativePotentialNormError: 2.339198e-02
L2PressureDOFError: 7.081990e-12
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367612e-12
L2VelocityDOFError: 9.806509e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 4.230237e-02
H1VelocityElementUnknownError: 7.473357e-02
H1VelocityElementUnknownNorm: 4.816430e-02
H1VelocityElementUnknownRelativeError: 4.695729e+06
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771634e-02
H1VelocityPotentialRelativeError: 6.733743e+00
L2PressureElementUnknownError: 2.921181e-02
L2PressureElementUnknownNorm: 3.181666e-01
L2PressureElementUnknownRelativeError: 4.028423e+01
L2VelocityElementUnknownError: 1.137714e-03
L2VelocityElementUnknownNorm: 8.117944e-03
L2VelocityElementUnknownRelativeError: 1.029133e+01
L2VelocityPotentialError: 1.811642e-04
L2VelocityPotentialNorm: 7.861534e-03
L2VelocityPotentialRelativeError: 3.183434e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580674e-11
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251064e-11
H1VelocityComponentNormError: 3.082470e-02
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 5.708087e-02
H1VelocityPotentialNormError: 5.973429e+02
H1VelocityRelativeComponentNormError: 8.322298e-01
H1VelocityRelativePotentialNormError: 1.046485e+04
L2PressureComponentNormError: 6.963901e-13
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181884e-12
L2VelocityComponentNormError: 2.104061e-04
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.836076e-05
L2VelocityRelativeComponentNormError: 2.708800e-02
L2VelocityRelativePotentialNormError: 6.223992e-03
L2PressureDOFError: 2.545207e-12
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.659033e-12
L2VelocityDOFError: 2.505204e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 1.077860e-02
H1VelocityElementUnknownError: 6.201887e-02
H1VelocityElementUnknownNorm: 2.410464e-02
H1VelocityElementUnknownRelativeError: 1.689672e+08
H1VelocityPotentialError: 4.949377e-03
H1VelocityPotentialNorm: 5.728723e-02
H1VelocityPotentialRelativeError: 7.203964e+00
L2PressureElementUnknownError: 1.464241e-02
L2PressureElementUnknownNorm: 3.191691e-01
L2PressureElementUnknownRelativeError: 9.541173e+01
L2VelocityElementUnknownError: 4.400623e-04
L2VelocityElementUnknownNorm: 7.856491e-03
L2VelocityElementUnknownRelativeError: 1.431701e+01
L2VelocityPotentialError: 4.830420e-05
L2VelocityPotentialNorm: 7.798871e-03
L2VelocityPotentialRelativeError: 3.412188e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120870e-11
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922509e-11
H1VelocityComponentNormError: 1.542167e-02
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 5.712736e-02
H1VelocityPotentialNormError: 2.987749e+02
H1VelocityRelativeComponentNormError: 4.158471e-01
H1VelocityRelativePotentialNormError: 5.229979e+03
L2PressureComponentNormError: 2.562547e-13
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.022479e-13
L2VelocityComponentNormError: 5.270587e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.244494e-05
L2VelocityRelativeComponentNormError: 6.779769e-03
L2VelocityRelativePotentialNormError: 1.600711e-03
L2PressureDOFError: 9.638106e-13
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008021e-12
L2VelocityDOFError: 6.327276e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 2.720567e-03
H1VelocityElementUnknownError: 5.840058e-02
H1VelocityElementUnknownNorm: 1.205494e-02
H1VelocityElementUnknownRelativeError: 3.550598e+09
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717900e-02
H1VelocityPotentialRelativeError: 7.699580e+00
L2PressureElementUnknownError: 7.325772e-03
L2PressureElementUnknownNorm: 3.194208e-01
L2PressureElementUnknownRelativeError: 9.027046e+01
L2VelocityElementUnknownError: 2.005229e-04
L2VelocityElementUnknownNorm: 7.795992e-03
L2VelocityElementUnknownRelativeError: 1.991420e+01
L2VelocityPotentialError: 1.242868e-05
L2VelocityPotentialNorm: 7.782008e-03
L2VelocityPotentialRelativeError: 3.528731e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,148,301,2.455642e-01,--,7.296489e+00,--,3.763716e-02,--,5.702133e+00,--,1.362630e-02,--,1.884326e+00,--,2.192226e-03,--,2.354301e+00,--,1.057235e-02,--,3.529510e-02,--,8.618352e-02,--,6.402791e-02,--
0,0.125,224,352,2048,576,1217,1.265686e-01,0.96,3.500955e+00,1.06,1.953002e-02,0.95,6.131001e+00,-0.10,3.509020e-03,1.96,4.593334e-01,2.04,6.349527e-04,1.79,2.788920e+00,-0.24,5.209898e-03,1.02,1.658013e-02,1.09,6.906218e-02,0.32,4.969545e-02,0.37
0,0.0625,896,1376,8128,2272,4897,6.371813e-02,0.99,1.728873e+00,1.02,9.874165e-03,0.98,6.733711e+00,-0.14,8.864026e-04,1.99,1.144979e-01,2.00,1.811691e-04,1.81,3.183422e+00,-0.19,1.987649e-03,1.39,6.247195e-03,1.41,5.418204e-02,0.35,3.856894e-02,0.37
0,0.03125,3584,5440,32384,9024,19649,3.192379e-02,1.00,8.619040e-01,1.00,4.949384e-03,1.00,7.203943e+00,-0.10,2.226404e-04,1.99,2.866307e-02,2.00,4.831682e-05,1.91,3.412212e+00,-0.10,6.963471e-04,1.51,2.181750e-03,1.52,4.580614e-02,0.24,3.251022e-02,0.25
0,0.015625,14336,21632,129280,35968,78721,1.597309e-02,1.00,4.307163e-01,1.00,2.476364e-03,1.00,7.699571e+00,-0.10,5.578126e-05,2.00,7.175369e-03,2.00,1.243355e-05,1.96,3.528757e+00,-0.05,2.562386e-04,1.44,8.021974e-04,1.44,4.120983e-02,0.15,2.922589e-02,0.15


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618352e-02
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402791e-02
H1VelocityComponentNormError: 2.455642e-01
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 5.301816e-02
H1VelocityPotentialNormError: 1.548092e-01
H1VelocityRelativeComponentNormError: 7.296489e+00
H1VelocityRelativePotentialNormError: 2.919928e+00
L2PressureComponentNormError: 1.057235e-02
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529510e-02
L2VelocityComponentNormError: 1.362630e-02
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183967e-03
L2VelocityRelativeComponentNormError: 1.884326e+00
L2VelocityRelativePotentialNormError: 2.962952e-01
L2PressureDOFError: 3.651946e-02
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608755e-02
L2VelocityDOFError: 1.491132e-02
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 6.886973e-01
H1VelocityElementUnknownError: 1.981952e-01
H1VelocityElementUnknownNorm: 1.898731e-01
H1VelocityElementUnknownRelativeError: 1.192133e+01
H1VelocityPotentialError: 3.763716e-02
H1VelocityPotentialNorm: 6.509810e-02
H1VelocityPotentialRelativeError: 5.702133e+00
L2PressureElementUnknownError: 1.116438e-01
L2PressureElementUnknownNorm: 2.997280e-01
L2PressureElementUnknownRelativeError: 4.135614e+00
L2VelocityElementUnknownError: 1.384295e-02
L2VelocityElementUnknownNorm: 1.813500e-02
L2VelocityElementUnknownRelativeError: 4.985185e+00
L2VelocityPotentialError: 2.192226e-03
L2VelocityPotentialNorm: 8.888610e-03
L2VelocityPotentialRelativeError: 2.354301e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906218e-02
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969545e-02
H1VelocityComponentNormError: 1.265686e-01
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 5.615366e-02
H1VelocityPotentialNormError: 8.000923e-02
H1VelocityRelativeComponentNormError: 3.500955e+00
H1VelocityRelativePotentialNormError: 1.424827e+00
L2PressureComponentNormError: 5.209898e-03
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658013e-02
L2VelocityComponentNormError: 3.509020e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.353598e-04
L2VelocityRelativeComponentNormError: 4.593334e-01
L2VelocityRelativePotentialNormError: 8.274725e-02
L2PressureDOFError: 1.851252e-02
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898368e-02
L2VelocityDOFError: 3.934486e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 1.716389e-01
H1VelocityElementUnknownError: 1.127305e-01
H1VelocityElementUnknownNorm: 9.745829e-02
H1VelocityElementUnknownRelativeError: 6.368288e+01
H1VelocityPotentialError: 1.953002e-02
H1VelocityPotentialNorm: 5.935442e-02
H1VelocityPotentialRelativeError: 6.131001e+00
L2PressureElementUnknownError: 5.807553e-02
L2PressureElementUnknownNorm: 3.142686e-01
L2PressureElementUnknownRelativeError: 4.014843e+01
L2VelocityElementUnknownError: 3.804897e-03
L2VelocityElementUnknownNorm: 9.773778e-03
L2VelocityElementUnknownRelativeError: 7.262206e+00
L2VelocityPotentialError: 6.349527e-04
L2VelocityPotentialNorm: 8.078795e-03
L2VelocityPotentialRelativeError: 2.788920e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418204e-02
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856894e-02
H1VelocityComponentNormError: 6.371813e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 5.689500e-02
H1VelocityPotentialNormError: 4.031966e-02
H1VelocityRelativeComponentNormError: 1.728873e+00
H1VelocityRelativePotentialNormError: 7.086679e-01
L2PressureComponentNormError: 1.987649e-03
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247195e-03
L2VelocityComponentNormError: 8.864026e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813346e-04
L2VelocityRelativeComponentNormError: 1.144979e-01
L2VelocityRelativePotentialNormError: 2.339280e-02
L2PressureDOFError: 7.081924e-03
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367544e-03
L2VelocityDOFError: 1.022294e-03
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 4.409874e-02
H1VelocityElementUnknownError: 7.513452e-02
H1VelocityElementUnknownNorm: 4.894144e-02
H1VelocityElementUnknownRelativeError: 2.488934e+02
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771642e-02
H1VelocityPotentialRelativeError: 6.733711e+00
L2PressureElementUnknownError: 2.927935e-02
L2PressureElementUnknownNorm: 3.181728e-01
L2PressureElementUnknownRelativeError: 6.588922e+01
L2VelocityElementUnknownError: 1.170585e-03
L2VelocityElementUnknownNorm: 8.199138e-03
L2VelocityElementUnknownRelativeError: 1.032318e+01
L2VelocityPotentialError: 1.811691e-04
L2VelocityPotentialNorm: 7.861549e-03
L2VelocityPotentialRelativeError: 3.183422e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580614e-02
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251022e-02
H1VelocityComponentNormError: 3.192379e-02
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 5.708087e-02
H1VelocityPotentialNormError: 2.020635e-02
H1VelocityRelativeComponentNormError: 8.619040e-01
H1VelocityRelativePotentialNormError: 3.539951e-01
L2PressureComponentNormError: 6.963471e-04
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181750e-03
L2VelocityComponentNormError: 2.226404e-04
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.837674e-05
L2VelocityRelativeComponentNormError: 2.866307e-02
L2VelocityRelativePotentialNormError: 6.226048e-03
L2PressureDOFError: 2.545108e-03
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.658930e-03
L2VelocityDOFError: 2.609037e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 1.122534e-02
H1VelocityElementUnknownError: 6.213878e-02
H1VelocityElementUnknownNorm: 2.449188e-02
H1VelocityElementUnknownRelativeError: 1.150589e+03
H1VelocityPotentialError: 4.949384e-03
H1VelocityPotentialNorm: 5.728743e-02
H1VelocityPotentialRelativeError: 7.203943e+00
L2PressureElementUnknownError: 1.465896e-02
L2PressureElementUnknownNorm: 3.191699e-01
L2PressureElementUnknownRelativeError: 2.298818e+02
L2VelocityElementUnknownError: 4.455088e-04
L2VelocityElementUnknownNorm: 7.876692e-03
L2VelocityElementUnknownRelativeError: 1.435287e+01
L2VelocityPotentialError: 4.831682e-05
L2VelocityPotentialNorm: 7.798899e-03
L2VelocityPotentialRelativeError: 3.412212e+00


==> dat/pkpo-pk-pk-pk/tri_k0_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120983e-02
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922589e-02
H1VelocityComponentNormError: 1.597309e-02
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 5.712736e-02
H1VelocityPotentialNormError: 1.011107e-02
H1VelocityRelativeComponentNormError: 4.307163e-01
H1VelocityRelativePotentialNormError: 1.769917e-01
L2PressureComponentNormError: 2.562386e-04
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.021974e-04
L2VelocityComponentNormError: 5.578126e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.245111e-05
L2VelocityRelativeComponentNormError: 7.175369e-03
L2VelocityRelativePotentialNormError: 1.601504e-03
L2PressureDOFError: 9.638021e-04
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008012e-03
L2VelocityDOFError: 6.586577e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 2.832060e-03
H1VelocityElementUnknownError: 5.843237e-02
H1VelocityElementUnknownNorm: 1.224840e-02
H1VelocityElementUnknownRelativeError: 4.831994e+03
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717908e-02
H1VelocityPotentialRelativeError: 7.699571e+00
L2PressureElementUnknownError: 7.330252e-03
L2PressureElementUnknownNorm: 3.194209e-01
L2PressureElementUnknownRelativeError: 3.754918e+02
L2VelocityElementUnknownError: 2.012792e-04
L2VelocityElementUnknownNorm: 7.801034e-03
L2VelocityElementUnknownRelativeError: 1.995389e+01
L2VelocityPotentialError: 1.243355e-05
L2VelocityPotentialNorm: 7.782018e-03
L2VelocityPotentialRelativeError: 3.528757e+00


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,352,545,1.180715e-01,--,2.258685e+00,--,5.067568e-03,--,7.851915e-01,--,2.964800e-03,--,3.821551e-01,--,1.661224e-04,--,3.636018e-01,--,2.574142e-06,--,8.068264e-06,--,6.618758e-05,--,2.537644e-05,--
1,0.125,224,352,4096,1376,2209,3.086027e-02,1.94,5.503978e-01,2.04,1.437499e-03,1.82,5.721743e-01,0.46,3.896195e-04,2.93,5.011194e-02,2.93,2.394042e-05,2.79,2.328244e-01,0.64,7.023496e-07,1.87,2.198466e-06,1.88,3.464779e-05,0.93,1.278862e-05,0.99
1,0.0625,896,1376,16256,5440,8897,7.794747e-03,1.99,1.370615e-01,2.01,3.657393e-04,1.97,4.901071e-01,0.22,4.928432e-05,2.98,6.337937e-03,2.98,3.061214e-06,2.97,2.057747e-01,0.18,1.747567e-07,2.01,5.469648e-07,2.01,1.700548e-05,1.03,6.214527e-06,1.04
1,0.03125,3584,5440,64768,21632,35713,1.953984e-03,2.00,3.423576e-02,2.00,9.211973e-05,1.99,4.782658e-01,0.04,6.182013e-06,2.99,7.949963e-04,2.99,3.867520e-07,2.98,2.042422e-01,0.01,4.309645e-08,2.02,1.348852e-07,2.02,8.360815e-06,1.02,3.047707e-06,1.03
1,0.015625,14336,21632,258560,86272,143105,4.888976e-04,2.00,8.558275e-03,2.00,2.312937e-05,1.99,4.844655e-01,-0.02,7.737248e-07,3.00,9.949963e-05,3.00,4.860589e-08,2.99,2.066230e-01,-0.02,1.063320e-08,2.02,3.328024e-08,2.02,4.132086e-06,1.02,1.505288e-06,1.02


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618758e-05
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537644e-05
H1VelocityComponentNormError: 1.180715e-01
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 5.703162e-02
H1VelocityPotentialNormError: 1.142425e+00
H1VelocityRelativeComponentNormError: 2.258685e+00
H1VelocityRelativePotentialNormError: 2.003143e+01
L2PressureComponentNormError: 2.574142e-06
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068264e-06
L2VelocityComponentNormError: 2.964800e-03
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.514234e-04
L2VelocityRelativeComponentNormError: 3.821551e-01
L2VelocityRelativePotentialNormError: 1.949175e-02
L2PressureDOFError: 1.270332e-05
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189619e-05
L2VelocityDOFError: 2.977876e-03
L2VelocityDOFNorm: 2.272088e-02
L2VelocityDOFRelativeError: 1.310634e-01
H1VelocityElementUnknownError: 1.089283e-01
H1VelocityElementUnknownNorm: 1.198048e-01
H1VelocityElementUnknownRelativeError: 5.734077e+00
H1VelocityPotentialError: 5.067568e-03
H1VelocityPotentialNorm: 5.713375e-02
H1VelocityPotentialRelativeError: 7.851915e-01
L2PressureElementUnknownError: 1.712734e-02
L2PressureElementUnknownNorm: 3.190454e-01
L2PressureElementUnknownRelativeError: 5.055013e-01
L2VelocityElementUnknownError: 3.036746e-03
L2VelocityElementUnknownNorm: 8.374089e-03
L2VelocityElementUnknownRelativeError: 3.139832e+00
L2VelocityPotentialError: 1.661224e-04
L2VelocityPotentialNorm: 7.788612e-03
L2VelocityPotentialRelativeError: 3.636018e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464779e-05
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278862e-05
H1VelocityComponentNormError: 3.086027e-02
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 5.713385e-02
H1VelocityPotentialNormError: 3.011935e-01
H1VelocityRelativeComponentNormError: 5.503978e-01
H1VelocityRelativePotentialNormError: 5.271718e+00
L2PressureComponentNormError: 7.023496e-07
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198466e-06
L2VelocityComponentNormError: 3.896195e-04
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 2.124096e-05
L2VelocityRelativeComponentNormError: 5.011194e-02
L2VelocityRelativePotentialNormError: 2.731770e-03
L2PressureDOFError: 3.469893e-06
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501565e-06
L2VelocityDOFError: 3.919862e-04
L2VelocityDOFNorm: 2.322612e-02
L2VelocityDOFRelativeError: 1.687695e-02
H1VelocityElementUnknownError: 3.038504e-02
H1VelocityElementUnknownNorm: 6.362442e-02
H1VelocityElementUnknownRelativeError: 7.388450e+00
H1VelocityPotentialError: 1.437499e-03
H1VelocityPotentialNorm: 5.714514e-02
H1VelocityPotentialRelativeError: 5.721743e-01
L2PressureElementUnknownError: 4.539127e-03
L2PressureElementUnknownNorm: 3.194726e-01
L2PressureElementUnknownRelativeError: 4.427396e-01
L2VelocityElementUnknownError: 4.210317e-04
L2VelocityElementUnknownNorm: 7.791315e-03
L2VelocityElementUnknownRelativeError: 2.986355e+00
L2VelocityPotentialError: 2.394042e-05
L2VelocityPotentialNorm: 7.777373e-03
L2VelocityPotentialRelativeError: 2.328244e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700548e-05
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214527e-06
H1VelocityComponentNormError: 7.794747e-03
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 5.714228e-02
H1VelocityPotentialNormError: 7.626056e-02
H1VelocityRelativeComponentNormError: 1.370615e-01
H1VelocityRelativePotentialNormError: 1.334573e+00
L2PressureComponentNormError: 1.747567e-07
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.469648e-07
L2VelocityComponentNormError: 4.928432e-05
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.710200e-06
L2VelocityRelativeComponentNormError: 6.337937e-03
L2VelocityRelativePotentialNormError: 3.485287e-04
L2PressureDOFError: 8.627786e-07
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.937890e-07
L2VelocityDOFError: 4.960041e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 2.132462e-03
H1VelocityElementUnknownError: 9.423966e-03
H1VelocityElementUnknownNorm: 5.763395e-02
H1VelocityElementUnknownRelativeError: 7.177217e+00
H1VelocityPotentialError: 3.657393e-04
H1VelocityPotentialNorm: 5.714298e-02
H1VelocityPotentialRelativeError: 4.901071e-01
L2PressureElementUnknownError: 1.151695e-03
L2PressureElementUnknownNorm: 3.195027e-01
L2PressureElementUnknownRelativeError: 2.837884e-01
L2VelocityElementUnknownError: 6.350677e-05
L2VelocityElementUnknownNorm: 7.776673e-03
L2VelocityElementUnknownRelativeError: 2.954156e+00
L2VelocityPotentialError: 3.061214e-06
L2VelocityPotentialNorm: 7.776225e-03
L2VelocityPotentialRelativeError: 2.057747e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.360815e-06
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.047707e-06
H1VelocityComponentNormError: 1.953984e-03
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.912470e-02
H1VelocityRelativeComponentNormError: 3.423576e-02
H1VelocityRelativePotentialNormError: 3.346825e-01
L2PressureComponentNormError: 4.309645e-08
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.348852e-07
L2VelocityComponentNormError: 6.182013e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 3.428105e-07
L2VelocityRelativeComponentNormError: 7.949963e-04
L2VelocityRelativePotentialNormError: 4.408483e-05
L2PressureDOFError: 2.126196e-07
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.218904e-07
L2VelocityDOFError: 6.223386e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 2.675350e-04
H1VelocityElementUnknownError: 3.619826e-03
H1VelocityElementUnknownNorm: 5.718983e-02
H1VelocityElementUnknownRelativeError: 7.172780e+00
H1VelocityPotentialError: 9.211973e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.782658e-01
L2PressureElementUnknownError: 2.889929e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.953170e-01
L2VelocityElementUnknownError: 1.177249e-05
L2VelocityElementUnknownNorm: 7.776184e-03
L2VelocityElementUnknownRelativeError: 2.973788e+00
L2VelocityPotentialError: 3.867520e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 2.042422e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.132086e-06
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.505288e-06
H1VelocityComponentNormError: 4.888976e-04
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialNormError: 4.784888e-03
H1VelocityRelativeComponentNormError: 8.558275e-03
H1VelocityRelativePotentialNormError: 8.373554e-02
L2PressureComponentNormError: 1.063320e-08
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.328024e-08
L2VelocityComponentNormError: 7.737248e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.312505e-08
L2VelocityRelativeComponentNormError: 9.949963e-05
L2VelocityRelativePotentialNormError: 5.545805e-06
L2PressureDOFError: 5.247004e-08
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.486209e-08
L2VelocityDOFError: 7.790530e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 3.349023e-05
H1VelocityElementUnknownError: 1.644124e-03
H1VelocityElementUnknownNorm: 5.715004e-02
H1VelocityElementUnknownRelativeError: 7.388248e+00
H1VelocityPotentialError: 2.312937e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.844655e-01
L2PressureElementUnknownError: 7.231522e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.511519e-01
L2VelocityElementUnknownError: 2.621562e-06
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 2.995701e+00
L2VelocityPotentialError: 4.860589e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066230e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,352,545,1.180704e-01,--,2.258663e+00,--,5.067568e-03,--,7.851915e-01,--,2.964759e-03,--,3.821500e-01,--,1.661224e-04,--,3.636018e-01,--,2.574142e-09,--,8.068264e-09,--,6.618758e-08,--,2.537644e-08,--
1,0.125,224,352,4096,1376,2209,3.085994e-02,1.94,5.503918e-01,2.04,1.437499e-03,1.82,5.721743e-01,0.46,3.896138e-04,2.93,5.011121e-02,2.93,2.394042e-05,2.79,2.328244e-01,0.64,7.023496e-10,1.87,2.198466e-09,1.88,3.464779e-08,0.93,1.278862e-08,0.99
1,0.0625,896,1376,16256,5440,8897,7.794658e-03,1.99,1.370599e-01,2.01,3.657393e-04,1.97,4.901070e-01,0.22,4.928356e-05,2.98,6.337840e-03,2.98,3.061214e-06,2.97,2.057747e-01,0.18,1.747568e-10,2.01,5.469648e-10,2.01,1.700548e-08,1.03,6.214527e-09,1.04
1,0.03125,3584,5440,64768,21632,35713,1.953961e-03,2.00,3.423535e-02,2.00,9.211973e-05,1.99,4.782658e-01,0.04,6.181914e-06,2.99,7.949835e-04,2.99,3.867520e-07,2.98,2.042422e-01,0.01,4.309646e-11,2.02,1.348852e-10,2.02,8.360814e-09,1.02,3.047706e-09,1.03
1,0.015625,14336,21632,258560,86272,143105,4.888915e-04,2.00,8.558170e-03,2.00,2.312937e-05,1.99,4.844655e-01,-0.02,7.737120e-07,3.00,9.949798e-05,3.00,4.860589e-08,2.99,2.066230e-01,-0.02,1.063318e-11,2.02,3.328019e-11,2.02,4.132081e-09,1.02,1.505286e-09,1.02


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618758e-08
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537644e-08
H1VelocityComponentNormError: 1.180704e-01
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 5.703162e-02
H1VelocityPotentialNormError: 3.612610e+01
H1VelocityRelativeComponentNormError: 2.258663e+00
H1VelocityRelativePotentialNormError: 6.334399e+02
L2PressureComponentNormError: 2.574142e-09
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068264e-09
L2VelocityComponentNormError: 2.964759e-03
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.514234e-04
L2VelocityRelativeComponentNormError: 3.821500e-01
L2VelocityRelativePotentialNormError: 1.949175e-02
L2PressureDOFError: 1.270332e-08
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189619e-08
L2VelocityDOFError: 2.977836e-03
L2VelocityDOFNorm: 2.272088e-02
L2VelocityDOFRelativeError: 1.310617e-01
H1VelocityElementUnknownError: 1.089284e-01
H1VelocityElementUnknownNorm: 1.198011e-01
H1VelocityElementUnknownRelativeError: 5.734343e+00
H1VelocityPotentialError: 5.067568e-03
H1VelocityPotentialNorm: 5.713375e-02
H1VelocityPotentialRelativeError: 7.851915e-01
L2PressureElementUnknownError: 1.712734e-02
L2PressureElementUnknownNorm: 3.190454e-01
L2PressureElementUnknownRelativeError: 5.055013e-01
L2VelocityElementUnknownError: 3.036729e-03
L2VelocityElementUnknownNorm: 8.374035e-03
L2VelocityElementUnknownRelativeError: 3.139812e+00
L2VelocityPotentialError: 1.661224e-04
L2VelocityPotentialNorm: 7.788612e-03
L2VelocityPotentialRelativeError: 3.636018e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464779e-08
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278862e-08
H1VelocityComponentNormError: 3.085994e-02
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 5.713385e-02
H1VelocityPotentialNormError: 9.524419e+00
H1VelocityRelativeComponentNormError: 5.503918e-01
H1VelocityRelativePotentialNormError: 1.667036e+02
L2PressureComponentNormError: 7.023496e-10
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198466e-09
L2VelocityComponentNormError: 3.896138e-04
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 2.124096e-05
L2VelocityRelativeComponentNormError: 5.011121e-02
L2VelocityRelativePotentialNormError: 2.731770e-03
L2PressureDOFError: 3.469893e-09
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501565e-09
L2VelocityDOFError: 3.919805e-04
L2VelocityDOFNorm: 2.322612e-02
L2VelocityDOFRelativeError: 1.687671e-02
H1VelocityElementUnknownError: 3.038497e-02
H1VelocityElementUnknownNorm: 6.362267e-02
H1VelocityElementUnknownRelativeError: 7.388501e+00
H1VelocityPotentialError: 1.437499e-03
H1VelocityPotentialNorm: 5.714514e-02
H1VelocityPotentialRelativeError: 5.721743e-01
L2PressureElementUnknownError: 4.539127e-03
L2PressureElementUnknownNorm: 3.194726e-01
L2PressureElementUnknownRelativeError: 4.427396e-01
L2VelocityElementUnknownError: 4.210286e-04
L2VelocityElementUnknownNorm: 7.791311e-03
L2VelocityElementUnknownRelativeError: 2.986315e+00
L2VelocityPotentialError: 2.394042e-05
L2VelocityPotentialNorm: 7.777373e-03
L2VelocityPotentialRelativeError: 2.328244e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700548e-08
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214527e-09
H1VelocityComponentNormError: 7.794658e-03
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 5.714228e-02
H1VelocityPotentialNormError: 2.411529e+00
H1VelocityRelativeComponentNormError: 1.370599e-01
H1VelocityRelativePotentialNormError: 4.220219e+01
L2PressureComponentNormError: 1.747568e-10
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.469648e-10
L2VelocityComponentNormError: 4.928356e-05
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.710200e-06
L2VelocityRelativeComponentNormError: 6.337840e-03
L2VelocityRelativePotentialNormError: 3.485287e-04
L2PressureDOFError: 8.627786e-10
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.937890e-10
L2VelocityDOFError: 4.959966e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 2.132429e-03
H1VelocityElementUnknownError: 9.423948e-03
H1VelocityElementUnknownNorm: 5.763348e-02
H1VelocityElementUnknownRelativeError: 7.176991e+00
H1VelocityPotentialError: 3.657393e-04
H1VelocityPotentialNorm: 5.714298e-02
H1VelocityPotentialRelativeError: 4.901070e-01
L2PressureElementUnknownError: 1.151695e-03
L2PressureElementUnknownNorm: 3.195027e-01
L2PressureElementUnknownRelativeError: 2.837883e-01
L2VelocityElementUnknownError: 6.350642e-05
L2VelocityElementUnknownNorm: 7.776673e-03
L2VelocityElementUnknownRelativeError: 2.954080e+00
L2VelocityPotentialError: 3.061214e-06
L2VelocityPotentialNorm: 7.776225e-03
L2VelocityPotentialRelativeError: 2.057747e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.360814e-09
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.047706e-09
H1VelocityComponentNormError: 1.953961e-03
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 6.047653e-01
H1VelocityRelativeComponentNormError: 3.423535e-02
H1VelocityRelativePotentialNormError: 1.058340e+01
L2PressureComponentNormError: 4.309646e-11
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.348852e-10
L2VelocityComponentNormError: 6.181914e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 3.428105e-07
L2VelocityRelativeComponentNormError: 7.949835e-04
L2VelocityRelativePotentialNormError: 4.408484e-05
L2PressureDOFError: 2.126196e-10
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.218904e-10
L2VelocityDOFError: 6.223287e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 2.675307e-04
H1VelocityElementUnknownError: 3.619822e-03
H1VelocityElementUnknownNorm: 5.718971e-02
H1VelocityElementUnknownRelativeError: 7.172374e+00
H1VelocityPotentialError: 9.211973e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.782658e-01
L2PressureElementUnknownError: 2.889929e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.953169e-01
L2VelocityElementUnknownError: 1.177246e-05
L2VelocityElementUnknownNorm: 7.776184e-03
L2VelocityElementUnknownRelativeError: 2.973686e+00
L2VelocityPotentialError: 3.867520e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 2.042422e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.132081e-09
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.505286e-09
H1VelocityComponentNormError: 4.888915e-04
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialNormError: 1.513087e-01
H1VelocityRelativeComponentNormError: 8.558170e-03
H1VelocityRelativePotentialNormError: 2.647902e+00
L2PressureComponentNormError: 1.063318e-11
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.328019e-11
L2VelocityComponentNormError: 7.737120e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.312506e-08
L2VelocityRelativeComponentNormError: 9.949798e-05
L2VelocityRelativePotentialNormError: 5.545805e-06
L2PressureDOFError: 5.247003e-11
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.486208e-11
L2VelocityDOFError: 7.790402e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 3.348969e-05
H1VelocityElementUnknownError: 1.644124e-03
H1VelocityElementUnknownNorm: 5.715002e-02
H1VelocityElementUnknownRelativeError: 7.387752e+00
H1VelocityPotentialError: 2.312937e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.844655e-01
L2PressureElementUnknownError: 7.231522e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.511518e-01
L2VelocityElementUnknownError: 2.621559e-06
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 2.995585e+00
L2VelocityPotentialError: 4.860589e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066230e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,352,545,1.180704e-01,--,2.258663e+00,--,5.067564e-03,--,7.851880e-01,--,2.964758e-03,--,3.821498e-01,--,1.661151e-04,--,3.636051e-01,--,2.574175e-12,--,8.068367e-12,--,6.618708e-11,--,2.537625e-11,--
1,0.125,224,352,4096,1376,2209,3.085990e-02,1.94,5.503911e-01,2.04,1.437496e-03,1.82,5.721812e-01,0.46,3.896122e-04,2.93,5.011100e-02,2.93,2.393600e-05,2.79,2.328280e-01,0.64,7.023506e-13,1.87,2.198469e-12,1.88,3.464757e-11,0.93,1.278853e-11,0.99
1,0.0625,896,1376,16256,5440,8897,7.794655e-03,1.99,1.370599e-01,2.01,3.657376e-04,1.97,4.900985e-01,0.22,4.928331e-05,2.98,6.337809e-03,2.98,3.060599e-06,2.97,2.057604e-01,0.18,1.747821e-13,2.01,5.470440e-13,2.01,1.700598e-11,1.03,6.214709e-12,1.04
1,0.03125,3584,5440,64768,21632,35713,1.953973e-03,2.00,3.423556e-02,2.00,9.212080e-05,1.99,4.782742e-01,0.04,6.181882e-06,2.99,7.949795e-04,2.99,3.867214e-07,2.98,2.042599e-01,0.01,4.316687e-14,2.02,1.351056e-13,2.02,8.366946e-12,1.02,3.049942e-12,1.03
1,0.015625,14336,21632,258560,86272,143105,4.888673e-04,2.00,8.557746e-03,2.00,2.313477e-05,1.99,4.846199e-01,-0.02,7.737205e-07,3.00,9.949908e-05,3.00,4.862679e-08,2.99,2.067443e-01,-0.02,1.106933e-14,1.96,3.464526e-14,1.96,4.344506e-12,0.95,1.582671e-12,0.95


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618708e-11
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537625e-11
H1VelocityComponentNormError: 1.180704e-01
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 5.703162e-02
H1VelocityPotentialNormError: 1.142408e+03
H1VelocityRelativeComponentNormError: 2.258663e+00
H1VelocityRelativePotentialNormError: 2.003113e+04
L2PressureComponentNormError: 2.574175e-12
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068367e-12
L2VelocityComponentNormError: 2.964758e-03
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.514115e-04
L2VelocityRelativeComponentNormError: 3.821498e-01
L2VelocityRelativePotentialNormError: 1.949022e-02
L2PressureDOFError: 1.270334e-11
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189621e-11
L2VelocityDOFError: 2.977833e-03
L2VelocityDOFNorm: 2.272088e-02
L2VelocityDOFRelativeError: 1.310616e-01
H1VelocityElementUnknownError: 1.089284e-01
H1VelocityElementUnknownNorm: 1.198009e-01
H1VelocityElementUnknownRelativeError: 5.734352e+00
H1VelocityPotentialError: 5.067564e-03
H1VelocityPotentialNorm: 5.713340e-02
H1VelocityPotentialRelativeError: 7.851880e-01
L2PressureElementUnknownError: 1.712734e-02
L2PressureElementUnknownNorm: 3.190454e-01
L2PressureElementUnknownRelativeError: 5.055013e-01
L2VelocityElementUnknownError: 3.036728e-03
L2VelocityElementUnknownNorm: 8.373976e-03
L2VelocityElementUnknownRelativeError: 3.139807e+00
L2VelocityPotentialError: 1.661151e-04
L2VelocityPotentialNorm: 7.788550e-03
L2VelocityPotentialRelativeError: 3.636051e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464757e-11
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278853e-11
H1VelocityComponentNormError: 3.085990e-02
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 5.713385e-02
H1VelocityPotentialNormError: 3.011886e+02
H1VelocityRelativeComponentNormError: 5.503911e-01
H1VelocityRelativePotentialNormError: 5.271631e+03
L2PressureComponentNormError: 7.023506e-13
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198469e-12
L2VelocityComponentNormError: 3.896122e-04
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 2.123328e-05
L2VelocityRelativeComponentNormError: 5.011100e-02
L2VelocityRelativePotentialNormError: 2.730782e-03
L2PressureDOFError: 3.469904e-12
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501576e-12
L2VelocityDOFError: 3.919775e-04
L2VelocityDOFNorm: 2.322612e-02
L2VelocityDOFRelativeError: 1.687658e-02
H1VelocityElementUnknownError: 3.038493e-02
H1VelocityElementUnknownNorm: 6.362207e-02
H1VelocityElementUnknownRelativeError: 7.388553e+00
H1VelocityPotentialError: 1.437496e-03
H1VelocityPotentialNorm: 5.714447e-02
H1VelocityPotentialRelativeError: 5.721812e-01
L2PressureElementUnknownError: 4.539127e-03
L2PressureElementUnknownNorm: 3.194726e-01
L2PressureElementUnknownRelativeError: 4.427396e-01
L2VelocityElementUnknownError: 4.210270e-04
L2VelocityElementUnknownNorm: 7.791217e-03
L2VelocityElementUnknownRelativeError: 2.986326e+00
L2VelocityPotentialError: 2.393600e-05
L2VelocityPotentialNorm: 7.777280e-03
L2VelocityPotentialRelativeError: 2.328280e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700598e-11
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214709e-12
H1VelocityComponentNormError: 7.794655e-03
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 5.714228e-02
H1VelocityPotentialNormError: 7.625925e+01
H1VelocityRelativeComponentNormError: 1.370599e-01
H1VelocityRelativePotentialNormError: 1.334550e+03
L2PressureComponentNormError: 1.747821e-13
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.470440e-13
L2VelocityComponentNormError: 4.928331e-05
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.709074e-06
L2VelocityRelativeComponentNormError: 6.337809e-03
L2VelocityRelativePotentialNormError: 3.483838e-04
L2PressureDOFError: 8.627940e-13
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.938049e-13
L2VelocityDOFError: 4.959925e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 2.132412e-03
H1VelocityElementUnknownError: 9.423944e-03
H1VelocityElementUnknownNorm: 5.763327e-02
H1VelocityElementUnknownRelativeError: 7.177008e+00
H1VelocityPotentialError: 3.657376e-04
H1VelocityPotentialNorm: 5.714277e-02
H1VelocityPotentialRelativeError: 4.900985e-01
L2PressureElementUnknownError: 1.151695e-03
L2PressureElementUnknownNorm: 3.195027e-01
L2PressureElementUnknownRelativeError: 2.837883e-01
L2VelocityElementUnknownError: 6.350620e-05
L2VelocityElementUnknownNorm: 7.776645e-03
L2VelocityElementUnknownRelativeError: 2.954087e+00
L2VelocityPotentialError: 3.060599e-06
L2VelocityPotentialNorm: 7.776198e-03
L2VelocityPotentialRelativeError: 2.057604e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.366946e-12
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.049942e-12
H1VelocityComponentNormError: 1.953973e-03
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.912436e+01
H1VelocityRelativeComponentNormError: 3.423556e-02
H1VelocityRelativePotentialNormError: 3.346765e+02
L2PressureComponentNormError: 4.316687e-14
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.351056e-13
L2VelocityComponentNormError: 6.181882e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 3.427551e-07
L2VelocityRelativeComponentNormError: 7.949795e-04
L2VelocityRelativePotentialNormError: 4.407770e-05
L2PressureDOFError: 2.127295e-13
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.220051e-13
L2VelocityDOFError: 6.223247e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 2.675290e-04
H1VelocityElementUnknownError: 3.619829e-03
H1VelocityElementUnknownNorm: 5.718969e-02
H1VelocityElementUnknownRelativeError: 7.172466e+00
H1VelocityPotentialError: 9.212080e-05
H1VelocityPotentialNorm: 5.714284e-02
H1VelocityPotentialRelativeError: 4.782742e-01
L2PressureElementUnknownError: 2.889929e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.953169e-01
L2VelocityElementUnknownError: 1.177244e-05
L2VelocityElementUnknownNorm: 7.776181e-03
L2VelocityElementUnknownRelativeError: 2.973668e+00
L2VelocityPotentialError: 3.867214e-07
L2VelocityPotentialNorm: 7.776160e-03
L2VelocityPotentialRelativeError: 2.042599e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.344506e-12
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.582671e-12
H1VelocityComponentNormError: 4.888673e-04
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialNormError: 4.784800e+00
H1VelocityRelativeComponentNormError: 8.557746e-03
H1VelocityRelativePotentialNormError: 8.373400e+01
L2PressureComponentNormError: 1.106933e-14
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.464526e-14
L2VelocityComponentNormError: 7.737205e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.314803e-08
L2VelocityRelativeComponentNormError: 9.949908e-05
L2VelocityRelativePotentialNormError: 5.548759e-06
L2PressureDOFError: 5.373352e-14
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.618318e-14
L2VelocityDOFError: 7.790603e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 3.349055e-05
H1VelocityElementUnknownError: 1.644117e-03
H1VelocityElementUnknownNorm: 5.715001e-02
H1VelocityElementUnknownRelativeError: 7.386408e+00
H1VelocityPotentialError: 2.313477e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.846199e-01
L2PressureElementUnknownError: 7.231522e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.511518e-01
L2VelocityElementUnknownError: 2.621563e-06
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 2.995547e+00
L2VelocityPotentialError: 4.862679e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.067443e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,352,545,1.214408e-01,--,2.323138e+00,--,5.067568e-03,--,7.851915e-01,--,3.047946e-03,--,3.928726e-01,--,1.661224e-04,--,3.636018e-01,--,2.574142e-03,--,8.068264e-03,--,6.618758e-02,--,2.537644e-02,--
1,0.125,224,352,4096,1376,2209,3.172971e-02,1.94,5.659044e-01,2.04,1.437499e-03,1.82,5.721743e-01,0.46,4.009061e-04,2.93,5.156360e-02,2.93,2.394042e-05,2.79,2.328244e-01,0.64,7.023496e-04,1.87,2.198466e-03,1.88,3.464779e-02,0.93,1.278862e-02,0.99
1,0.0625,896,1376,16256,5440,8897,8.016025e-03,1.98,1.409524e-01,2.01,3.657393e-04,1.97,4.901071e-01,0.22,5.074020e-05,2.98,6.525163e-03,2.98,3.061214e-06,2.97,2.057747e-01,0.18,1.747567e-04,2.01,5.469648e-04,2.01,1.700548e-02,1.03,6.214527e-03,1.04
1,0.03125,3584,5440,64768,21632,35713,2.010107e-03,2.00,3.521908e-02,2.00,9.211973e-05,1.99,4.782658e-01,0.04,6.368344e-06,2.99,8.189581e-04,2.99,3.867520e-07,2.98,2.042422e-01,0.01,4.309645e-05,2.02,1.348852e-04,2.02,8.360815e-03,1.02,3.047707e-03,1.03
1,0.015625,14336,21632,258560,86272,143105,5.030630e-04,2.00,8.806245e-03,2.00,2.312937e-05,1.99,4.844655e-01,-0.02,7.973896e-07,3.00,1.025429e-04,3.00,4.860589e-08,2.99,2.066230e-01,-0.02,1.063320e-05,2.02,3.328024e-05,2.02,4.132086e-03,1.02,1.505288e-03,1.02


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618758e-02
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537644e-02
H1VelocityComponentNormError: 1.214408e-01
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 5.703162e-02
H1VelocityPotentialNormError: 3.721761e-02
H1VelocityRelativeComponentNormError: 2.323138e+00
H1VelocityRelativePotentialNormError: 6.525786e-01
L2PressureComponentNormError: 2.574142e-03
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068264e-03
L2VelocityComponentNormError: 3.047946e-03
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.768589e-03
L2VelocityPotentialNormError: 1.514234e-04
L2VelocityRelativeComponentNormError: 3.928726e-01
L2VelocityRelativePotentialNormError: 1.949175e-02
L2PressureDOFError: 1.270332e-02
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189619e-02
L2VelocityDOFError: 3.060668e-03
L2VelocityDOFNorm: 2.272088e-02
L2VelocityDOFRelativeError: 1.347073e-01
H1VelocityElementUnknownError: 1.109475e-01
H1VelocityElementUnknownNorm: 1.253643e-01
H1VelocityElementUnknownRelativeError: 5.659852e+00
H1VelocityPotentialError: 5.067568e-03
H1VelocityPotentialNorm: 5.713375e-02
H1VelocityPotentialRelativeError: 7.851915e-01
L2PressureElementUnknownError: 1.731969e-02
L2PressureElementUnknownNorm: 3.190558e-01
L2PressureElementUnknownRelativeError: 5.168872e-01
L2VelocityElementUnknownError: 3.096274e-03
L2VelocityElementUnknownNorm: 8.443838e-03
L2VelocityElementUnknownRelativeError: 3.212060e+00
L2VelocityPotentialError: 1.661224e-04
L2VelocityPotentialNorm: 7.788612e-03
L2VelocityPotentialRelativeError: 3.636018e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464779e-02
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278862e-02
H1VelocityComponentNormError: 3.172971e-02
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 5.713385e-02
H1VelocityPotentialNormError: 9.821271e-03
H1VelocityRelativeComponentNormError: 5.659044e-01
H1VelocityRelativePotentialNormError: 1.718993e-01
L2PressureComponentNormError: 7.023496e-04
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198466e-03
L2VelocityComponentNormError: 4.009061e-04
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.775530e-03
L2VelocityPotentialNormError: 2.124096e-05
L2VelocityRelativeComponentNormError: 5.156360e-02
L2VelocityRelativePotentialNormError: 2.731770e-03
L2PressureDOFError: 3.469893e-03
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501565e-03
L2VelocityDOFError: 4.032066e-04
L2VelocityDOFNorm: 2.322612e-02
L2VelocityDOFRelativeError: 1.736005e-02
H1VelocityElementUnknownError: 3.093946e-02
H1VelocityElementUnknownNorm: 6.557317e-02
H1VelocityElementUnknownRelativeError: 7.389407e+00
H1VelocityPotentialError: 1.437499e-03
H1VelocityPotentialNorm: 5.714514e-02
H1VelocityPotentialRelativeError: 5.721743e-01
L2PressureElementUnknownError: 4.593144e-03
L2PressureElementUnknownNorm: 3.194734e-01
L2PressureElementUnknownRelativeError: 4.524216e-01
L2VelocityElementUnknownError: 4.293706e-04
L2VelocityElementUnknownNorm: 7.795646e-03
L2VelocityElementUnknownRelativeError: 3.065520e+00
L2VelocityPotentialError: 2.394042e-05
L2VelocityPotentialNorm: 7.777373e-03
L2VelocityPotentialRelativeError: 2.328244e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700548e-02
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214527e-03
H1VelocityComponentNormError: 8.016025e-03
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 5.714228e-02
H1VelocityPotentialNormError: 2.488008e-03
H1VelocityRelativeComponentNormError: 1.409524e-01
H1VelocityRelativePotentialNormError: 4.354058e-02
L2PressureComponentNormError: 1.747567e-04
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.469648e-04
L2VelocityComponentNormError: 5.074020e-05
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.776118e-03
L2VelocityPotentialNormError: 2.710200e-06
L2VelocityRelativeComponentNormError: 6.525163e-03
L2VelocityRelativePotentialNormError: 3.485287e-04
L2PressureDOFError: 8.627786e-04
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.937890e-04
L2VelocityDOFError: 5.104728e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 2.194667e-03
H1VelocityElementUnknownError: 9.539189e-03
H1VelocityElementUnknownNorm: 5.811874e-02
H1VelocityElementUnknownRelativeError: 7.328871e+00
H1VelocityPotentialError: 3.657393e-04
H1VelocityPotentialNorm: 5.714298e-02
H1VelocityPotentialRelativeError: 4.901071e-01
L2PressureElementUnknownError: 1.164879e-03
L2PressureElementUnknownNorm: 3.195028e-01
L2PressureElementUnknownRelativeError: 2.907739e-01
L2VelocityElementUnknownError: 6.440952e-05
L2VelocityElementUnknownNorm: 7.776928e-03
L2VelocityElementUnknownRelativeError: 3.071447e+00
L2VelocityPotentialError: 3.061214e-06
L2VelocityPotentialNorm: 7.776225e-03
L2VelocityPotentialRelativeError: 2.057747e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.360815e-03
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.047707e-03
H1VelocityComponentNormError: 2.010107e-03
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 6.243157e-04
H1VelocityRelativeComponentNormError: 3.521908e-02
H1VelocityRelativePotentialNormError: 1.092553e-02
L2PressureComponentNormError: 4.309645e-05
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.348852e-04
L2VelocityComponentNormError: 6.368344e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialNormError: 3.428105e-07
L2VelocityRelativeComponentNormError: 8.189581e-04
L2VelocityRelativePotentialNormError: 4.408483e-05
L2PressureDOFError: 2.126196e-04
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.218904e-04
L2VelocityDOFError: 6.408513e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 2.754934e-04
H1VelocityElementUnknownError: 3.638953e-03
H1VelocityElementUnknownNorm: 5.730847e-02
H1VelocityElementUnknownRelativeError: 7.423638e+00
H1VelocityPotentialError: 9.211973e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.782658e-01
L2PressureElementUnknownError: 2.921886e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 2.002463e-01
L2VelocityElementUnknownError: 1.185113e-05
L2VelocityElementUnknownNorm: 7.776199e-03
L2VelocityElementUnknownRelativeError: 3.121476e+00
L2VelocityPotentialError: 3.867520e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 2.042422e-01


==> dat/pkpo-pk-pk-pk/tri_k1_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.132086e-03
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.505288e-03
H1VelocityComponentNormError: 5.030630e-04
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialNormError: 1.562702e-04
H1VelocityRelativeComponentNormError: 8.806245e-03
H1VelocityRelativePotentialNormError: 2.734728e-03
L2PressureComponentNormError: 1.063320e-05
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.328024e-05
L2VelocityComponentNormError: 7.973896e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.312505e-08
L2VelocityRelativeComponentNormError: 1.025429e-04
L2VelocityRelativePotentialNormError: 5.545805e-06
L2PressureDOFError: 5.247004e-05
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.486209e-05
L2VelocityDOFError: 8.025607e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 3.450079e-05
H1VelocityElementUnknownError: 1.646791e-03
H1VelocityElementUnknownNorm: 5.717950e-02
H1VelocityElementUnknownRelativeError: 7.690663e+00
H1VelocityPotentialError: 2.312937e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.844655e-01
L2PressureElementUnknownError: 7.309279e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.543173e-01
L2VelocityElementUnknownError: 2.627206e-06
L2VelocityElementUnknownNorm: 7.776160e-03
L2VelocityElementUnknownRelativeError: 3.161240e+00
L2VelocityPotentialError: 4.860589e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066230e-01


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,612,789,2.297581e-02,--,3.985972e-01,--,7.215444e-04,--,1.167553e-01,--,3.675781e-04,--,4.727087e-02,--,1.437024e-05,--,2.989558e-02,--,5.024945e-07,--,1.572748e-06,--,1.881397e-05,--,6.947078e-06,--
2,0.125,224,352,6592,2400,3201,2.981806e-03,2.95,5.200891e-02,2.94,9.153136e-05,2.98,5.624882e-02,1.05,2.377715e-05,3.95,3.057700e-03,3.95,1.012735e-06,3.83,1.815558e-02,0.72,6.278277e-08,3.00,1.965003e-07,3.00,4.666296e-06,2.01,1.705502e-06,2.03
2,0.0625,896,1376,26176,9504,12897,3.761690e-04,2.99,6.577193e-03,2.98,1.149733e-05,2.99,2.796862e-02,1.01,1.498382e-06,3.99,1.926893e-04,3.99,6.728081e-08,3.91,1.014280e-02,0.84,7.930655e-09,2.98,2.482171e-08,2.98,1.160021e-06,2.01,4.228703e-07,2.01
2,0.03125,3584,5440,104320,37824,51777,4.712950e-05,3.00,8.245834e-04,3.00,1.459545e-06,2.98,1.415212e-02,0.98,9.384425e-08,4.00,1.206820e-05,4.00,4.417584e-09,3.93,5.352302e-03,0.92,1.011191e-09,2.97,3.164869e-09,2.97,2.918928e-07,1.99,1.063354e-07,1.99
2,0.015625,14336,21632,416512,150912,207489,5.894720e-06,3.00,1.031519e-04,3.00,1.846122e-07,2.98,7.146600e-03,0.99,5.868598e-09,4.00,7.546911e-07,4.00,2.845126e-10,3.96,2.746885e-03,0.96,1.280167e-10,2.98,4.006723e-10,2.98,7.337216e-08,1.99,2.672477e-08,1.99


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881397e-05
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947078e-06
H1VelocityComponentNormError: 2.297581e-02
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 5.713989e-02
H1VelocityPotentialNormError: 1.414982e-01
H1VelocityRelativeComponentNormError: 3.985972e-01
H1VelocityRelativePotentialNormError: 2.476347e+00
L2PressureComponentNormError: 5.024945e-07
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572748e-06
L2VelocityComponentNormError: 3.675781e-04
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 1.195773e-05
L2VelocityRelativeComponentNormError: 4.727087e-02
L2VelocityRelativePotentialNormError: 1.537791e-03
L2PressureDOFError: 2.518313e-06
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354923e-06
L2VelocityDOFError: 3.686728e-04
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 1.618464e-02
H1VelocityElementUnknownError: 2.205669e-02
H1VelocityElementUnknownNorm: 6.174496e-02
H1VelocityElementUnknownRelativeError: 2.595958e+00
H1VelocityPotentialError: 7.215444e-04
H1VelocityPotentialNorm: 5.714290e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2PressureElementUnknownError: 1.582206e-03
L2PressureElementUnknownNorm: 3.195009e-01
L2PressureElementUnknownRelativeError: 4.779060e-02
L2VelocityElementUnknownError: 3.704078e-04
L2VelocityElementUnknownNorm: 7.786618e-03
L2VelocityElementUnknownRelativeError: 8.757147e-01
L2VelocityPotentialError: 1.437024e-05
L2VelocityPotentialNorm: 7.776376e-03
L2VelocityPotentialRelativeError: 2.989558e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.666296e-06
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.705502e-06
H1VelocityComponentNormError: 2.981806e-03
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.841578e-02
H1VelocityRelativeComponentNormError: 5.200891e-02
H1VelocityRelativePotentialNormError: 3.222764e-01
L2PressureComponentNormError: 6.278277e-08
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.965003e-07
L2VelocityComponentNormError: 2.377715e-05
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 8.695128e-07
L2VelocityRelativeComponentNormError: 3.057700e-03
L2VelocityRelativePotentialNormError: 1.118178e-04
L2PressureDOFError: 3.220503e-07
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249523e-07
L2VelocityDOFError: 2.387853e-05
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.027937e-03
H1VelocityElementUnknownError: 3.058140e-03
H1VelocityElementUnknownNorm: 5.740094e-02
H1VelocityElementUnknownRelativeError: 1.371175e+00
H1VelocityPotentialError: 9.153136e-05
H1VelocityPotentialNorm: 5.714283e-02
H1VelocityPotentialRelativeError: 5.624882e-02
L2PressureElementUnknownError: 2.068046e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.257679e-02
L2VelocityElementUnknownError: 2.537667e-05
L2VelocityElementUnknownNorm: 7.776206e-03
L2VelocityElementUnknownRelativeError: 4.177376e-01
L2VelocityPotentialError: 1.012735e-06
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.815558e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.160021e-06
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.228703e-07
H1VelocityComponentNormError: 3.761690e-04
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.324613e-03
H1VelocityRelativeComponentNormError: 6.577193e-03
H1VelocityRelativePotentialNormError: 4.068073e-02
L2PressureComponentNormError: 7.930655e-09
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.482171e-08
L2VelocityComponentNormError: 1.498382e-06
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 5.885281e-08
L2VelocityRelativeComponentNormError: 1.926893e-04
L2VelocityRelativePotentialNormError: 7.568366e-06
L2PressureDOFError: 4.129410e-08
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.277797e-08
L2VelocityDOFError: 1.506711e-06
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 6.477714e-05
H1VelocityElementUnknownError: 4.661278e-04
H1VelocityElementUnknownNorm: 5.719372e-02
H1VelocityElementUnknownRelativeError: 7.715220e-01
H1VelocityPotentialError: 1.149733e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.796862e-02
L2PressureElementUnknownError: 2.613710e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.737847e-03
L2VelocityElementUnknownError: 1.889476e-06
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.319081e-01
L2VelocityPotentialError: 6.728081e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.014280e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 2.918928e-07
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 1.063354e-07
H1VelocityComponentNormError: 4.712950e-05
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.912826e-04
H1VelocityRelativeComponentNormError: 8.245834e-04
H1VelocityRelativePotentialNormError: 5.097445e-03
L2PressureComponentNormError: 1.011191e-09
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.164869e-09
L2VelocityComponentNormError: 9.384425e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.899948e-09
L2VelocityRelativeComponentNormError: 1.206820e-05
L2VelocityRelativePotentialNormError: 5.015263e-07
L2PressureDOFError: 5.297616e-09
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 5.528603e-09
L2VelocityDOFError: 9.446997e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 4.061134e-06
H1VelocityElementUnknownError: 8.760719e-05
H1VelocityElementUnknownNorm: 5.715551e-02
H1VelocityElementUnknownRelativeError: 5.810591e-01
H1VelocityPotentialError: 1.459545e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.415212e-02
L2PressureElementUnknownError: 3.276122e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.340166e-03
L2VelocityElementUnknownError: 1.724690e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.690994e-01
L2VelocityPotentialError: 4.417584e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.352302e-03


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 7.337216e-08
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 2.672477e-08
H1VelocityComponentNormError: 5.894720e-06
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 3.643238e-05
H1VelocityRelativeComponentNormError: 1.031519e-04
H1VelocityRelativePotentialNormError: 6.375667e-04
L2PressureComponentNormError: 1.280167e-10
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 4.006723e-10
L2VelocityComponentNormError: 5.868598e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.522579e-10
L2VelocityRelativeComponentNormError: 7.546911e-07
L2VelocityRelativePotentialNormError: 3.243991e-08
L2PressureDOFError: 6.724583e-10
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 7.031149e-10
L2VelocityDOFError: 5.911977e-09
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 2.541463e-07
H1VelocityElementUnknownError: 1.966528e-05
H1VelocityElementUnknownNorm: 5.714603e-02
H1VelocityElementUnknownRelativeError: 5.408106e-01
H1VelocityPotentialError: 1.846122e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.146600e-03
L2PressureElementUnknownError: 4.097963e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.581104e-04
L2VelocityElementUnknownError: 1.903539e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.541038e-01
L2VelocityPotentialError: 2.845126e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.746885e-03


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,612,789,2.297560e-02,--,3.985936e-01,--,7.215444e-04,--,1.167553e-01,--,3.675742e-04,--,4.727038e-02,--,1.437023e-05,--,2.989558e-02,--,5.024945e-10,--,1.572748e-09,--,1.881397e-08,--,6.947078e-09,--
2,0.125,224,352,6592,2400,3201,2.981787e-03,2.95,5.200856e-02,2.94,9.153136e-05,2.98,5.624881e-02,1.05,2.377698e-05,3.95,3.057679e-03,3.95,1.012735e-06,3.83,1.815558e-02,0.72,6.278275e-11,3.00,1.965002e-10,3.00,4.666296e-09,2.01,1.705502e-09,2.03
2,0.0625,896,1376,26176,9504,12897,3.761666e-04,2.99,6.577151e-03,2.98,1.149733e-05,2.99,2.796862e-02,1.01,1.498372e-06,3.99,1.926880e-04,3.99,6.728081e-08,3.91,1.014280e-02,0.84,7.930671e-12,2.98,2.482176e-11,2.98,1.160023e-09,2.01,4.228710e-10,2.01
2,0.03125,3584,5440,104320,37824,51777,4.712917e-05,3.00,8.245777e-04,3.00,1.459544e-06,2.98,1.415214e-02,0.98,9.384360e-08,4.00,1.206812e-05,4.00,4.417579e-09,3.93,5.352329e-03,0.92,1.011183e-12,2.97,3.164845e-12,2.97,2.918906e-10,1.99,1.063346e-10,1.99
2,0.015625,14336,21632,416512,150912,207489,5.894685e-06,3.00,1.031513e-04,3.00,1.846144e-07,2.98,7.146508e-03,0.99,5.868555e-09,4.00,7.546857e-07,4.00,2.845258e-10,3.96,2.746753e-03,0.96,1.281167e-13,2.98,4.009851e-13,2.98,7.349292e-11,1.99,2.676875e-11,1.99


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881397e-08
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947078e-09
H1VelocityComponentNormError: 2.297560e-02
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 5.713989e-02
H1VelocityPotentialNormError: 4.474517e+00
H1VelocityRelativeComponentNormError: 3.985936e-01
H1VelocityRelativePotentialNormError: 7.830811e+01
L2PressureComponentNormError: 5.024945e-10
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572748e-09
L2VelocityComponentNormError: 3.675742e-04
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 1.195773e-05
L2VelocityRelativeComponentNormError: 4.727038e-02
L2VelocityRelativePotentialNormError: 1.537791e-03
L2PressureDOFError: 2.518313e-09
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354923e-09
L2VelocityDOFError: 3.686689e-04
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 1.618447e-02
H1VelocityElementUnknownError: 2.205659e-02
H1VelocityElementUnknownNorm: 6.174405e-02
H1VelocityElementUnknownRelativeError: 2.595990e+00
H1VelocityPotentialError: 7.215444e-04
H1VelocityPotentialNorm: 5.714290e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2PressureElementUnknownError: 1.582206e-03
L2PressureElementUnknownNorm: 3.195009e-01
L2PressureElementUnknownRelativeError: 4.779060e-02
L2VelocityElementUnknownError: 3.704054e-04
L2VelocityElementUnknownNorm: 7.786615e-03
L2VelocityElementUnknownRelativeError: 8.757158e-01
L2VelocityPotentialError: 1.437023e-05
L2VelocityPotentialNorm: 7.776376e-03
L2VelocityPotentialRelativeError: 2.989558e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.666296e-09
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.705502e-09
H1VelocityComponentNormError: 2.981787e-03
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 5.823533e-01
H1VelocityRelativeComponentNormError: 5.200856e-02
H1VelocityRelativePotentialNormError: 1.019119e+01
L2PressureComponentNormError: 6.278275e-11
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.965002e-10
L2VelocityComponentNormError: 2.377698e-05
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 8.695128e-07
L2VelocityRelativeComponentNormError: 3.057679e-03
L2VelocityRelativePotentialNormError: 1.118178e-04
L2PressureDOFError: 3.220503e-10
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249523e-10
L2VelocityDOFError: 2.387837e-05
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.027930e-03
H1VelocityElementUnknownError: 3.058156e-03
H1VelocityElementUnknownNorm: 5.740089e-02
H1VelocityElementUnknownRelativeError: 1.371212e+00
H1VelocityPotentialError: 9.153136e-05
H1VelocityPotentialNorm: 5.714283e-02
H1VelocityPotentialRelativeError: 5.624881e-02
L2PressureElementUnknownError: 2.068046e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.257679e-02
L2VelocityElementUnknownError: 2.537674e-05
L2VelocityElementUnknownNorm: 7.776206e-03
L2VelocityElementUnknownRelativeError: 4.177427e-01
L2VelocityPotentialError: 1.012735e-06
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.815558e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.160023e-09
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.228710e-10
H1VelocityComponentNormError: 3.761666e-04
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 7.351010e-02
H1VelocityRelativeComponentNormError: 6.577151e-03
H1VelocityRelativePotentialNormError: 1.286427e+00
L2PressureComponentNormError: 7.930671e-12
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.482176e-11
L2VelocityComponentNormError: 1.498372e-06
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 5.885281e-08
L2VelocityRelativeComponentNormError: 1.926880e-04
L2VelocityRelativePotentialNormError: 7.568366e-06
L2PressureDOFError: 4.129410e-11
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.277798e-11
L2VelocityDOFError: 1.506701e-06
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 6.477672e-05
H1VelocityElementUnknownError: 4.661302e-04
H1VelocityElementUnknownNorm: 5.719372e-02
H1VelocityElementUnknownRelativeError: 7.715592e-01
H1VelocityPotentialError: 1.149733e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.796862e-02
L2PressureElementUnknownError: 2.613710e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.737847e-03
L2VelocityElementUnknownError: 1.889482e-06
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.319169e-01
L2VelocityPotentialError: 6.728081e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.014280e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 2.918906e-10
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 1.063346e-10
H1VelocityComponentNormError: 4.712917e-05
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 9.211083e-03
H1VelocityRelativeComponentNormError: 8.245777e-04
H1VelocityRelativePotentialNormError: 1.611940e-01
L2PressureComponentNormError: 1.011183e-12
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.164845e-12
L2VelocityComponentNormError: 9.384360e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.899943e-09
L2VelocityRelativeComponentNormError: 1.206812e-05
L2VelocityRelativePotentialNormError: 5.015257e-07
L2PressureDOFError: 5.297613e-12
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 5.528600e-12
L2VelocityDOFError: 9.446928e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 4.061105e-06
H1VelocityElementUnknownError: 8.760739e-05
H1VelocityElementUnknownNorm: 5.715551e-02
H1VelocityElementUnknownRelativeError: 5.810868e-01
H1VelocityPotentialError: 1.459544e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.415214e-02
L2PressureElementUnknownError: 3.276122e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.340166e-03
L2VelocityElementUnknownError: 1.724693e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.691074e-01
L2VelocityPotentialError: 4.417579e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.352329e-03


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 7.349292e-11
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 2.676875e-11
H1VelocityComponentNormError: 5.894685e-06
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.152082e-03
H1VelocityRelativeComponentNormError: 1.031513e-04
H1VelocityRelativePotentialNormError: 2.016144e-02
L2PressureComponentNormError: 1.281167e-13
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 4.009851e-13
L2VelocityComponentNormError: 5.868555e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.522725e-10
L2VelocityRelativeComponentNormError: 7.546857e-07
L2VelocityRelativePotentialNormError: 3.244180e-08
L2PressureDOFError: 6.726348e-13
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 7.032994e-13
L2VelocityDOFError: 5.911835e-09
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 2.541402e-07
H1VelocityElementUnknownError: 1.966529e-05
H1VelocityElementUnknownNorm: 5.714603e-02
H1VelocityElementUnknownRelativeError: 5.408292e-01
H1VelocityPotentialError: 1.846144e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.146508e-03
L2PressureElementUnknownError: 4.097962e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.581104e-04
L2VelocityElementUnknownError: 1.903540e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.541099e-01
L2VelocityPotentialError: 2.845258e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.746753e-03


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,612,789,2.297556e-02,--,3.985928e-01,--,7.215431e-04,--,1.167553e-01,--,3.675733e-04,--,4.727027e-02,--,1.437003e-05,--,2.989580e-02,--,5.025050e-13,--,1.572781e-12,--,1.881381e-11,--,6.947016e-12,--
2,0.125,224,352,6592,2400,3201,2.981745e-03,2.95,5.200783e-02,2.94,9.153161e-05,2.98,5.624738e-02,1.05,2.377660e-05,3.95,3.057630e-03,3.95,1.012766e-06,3.83,1.815427e-02,0.72,6.282152e-14,3.00,1.966216e-13,3.00,4.671274e-12,2.01,1.707321e-12,2.02
2,0.0625,896,1376,26176,9504,12897,3.761326e-04,2.99,6.576556e-03,2.98,1.149903e-05,2.99,2.797433e-02,1.01,1.498254e-06,3.99,1.926728e-04,3.99,6.730446e-08,3.91,1.014651e-02,0.84,8.371964e-15,2.91,2.620294e-14,2.91,1.246103e-12,1.91,4.542502e-13,1.91
2,0.03125,3584,5440,104320,37824,51777,4.718187e-05,2.99,8.254996e-04,2.99,1.495764e-06,2.94,1.450826e-02,0.95,9.400441e-08,3.99,1.208880e-05,3.99,4.804526e-09,3.81,5.552342e-03,0.87,3.189847e-15,1.39,9.983720e-15,1.39,1.146075e-12,0.12,4.175106e-13,0.12
2,0.015625,14336,21632,416512,150912,207489,1.001294e-05,2.24,1.752167e-04,2.24,9.690051e-07,0.63,2.794268e-02,-0.95,1.029322e-08,3.19,1.323690e-06,3.19,2.369157e-09,1.02,1.035835e-02,-0.90,5.354614e-15,-0.75,1.675910e-14,-0.75,4.566284e-12,-1.99,1.663204e-12,-1.99


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881381e-11
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947016e-12
H1VelocityComponentNormError: 2.297556e-02
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 5.713989e-02
H1VelocityPotentialNormError: 1.414967e+02
H1VelocityRelativeComponentNormError: 3.985928e-01
H1VelocityRelativePotentialNormError: 2.476320e+03
L2PressureComponentNormError: 5.025050e-13
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572781e-12
L2VelocityComponentNormError: 3.675733e-04
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 1.195740e-05
L2VelocityRelativeComponentNormError: 4.727027e-02
L2VelocityRelativePotentialNormError: 1.537748e-03
L2PressureDOFError: 2.518233e-12
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354848e-12
L2VelocityDOFError: 3.686679e-04
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 1.618442e-02
H1VelocityElementUnknownError: 2.205656e-02
H1VelocityElementUnknownNorm: 6.174401e-02
H1VelocityElementUnknownRelativeError: 2.595988e+00
H1VelocityPotentialError: 7.215431e-04
H1VelocityPotentialNorm: 5.714287e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2PressureElementUnknownError: 1.582206e-03
L2PressureElementUnknownNorm: 3.195009e-01
L2PressureElementUnknownRelativeError: 4.779060e-02
L2VelocityElementUnknownError: 3.704045e-04
L2VelocityElementUnknownNorm: 7.786611e-03
L2VelocityElementUnknownRelativeError: 8.757145e-01
L2VelocityPotentialError: 1.437003e-05
L2VelocityPotentialNorm: 7.776372e-03
L2VelocityPotentialRelativeError: 2.989580e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.671274e-12
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.707321e-12
H1VelocityComponentNormError: 2.981745e-03
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 1.841563e+01
H1VelocityRelativeComponentNormError: 5.200783e-02
H1VelocityRelativePotentialNormError: 3.222737e+02
L2PressureComponentNormError: 6.282152e-14
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.966216e-13
L2VelocityComponentNormError: 2.377660e-05
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 8.695432e-07
L2VelocityRelativeComponentNormError: 3.057630e-03
L2VelocityRelativePotentialNormError: 1.118217e-04
L2PressureDOFError: 3.220850e-13
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249873e-13
L2VelocityDOFError: 2.387781e-05
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.027906e-03
H1VelocityElementUnknownError: 3.058122e-03
H1VelocityElementUnknownNorm: 5.740087e-02
H1VelocityElementUnknownRelativeError: 1.371204e+00
H1VelocityPotentialError: 9.153161e-05
H1VelocityPotentialNorm: 5.714281e-02
H1VelocityPotentialRelativeError: 5.624738e-02
L2PressureElementUnknownError: 2.068046e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.257679e-02
L2VelocityElementUnknownError: 2.537638e-05
L2VelocityElementUnknownNorm: 7.776204e-03
L2VelocityElementUnknownRelativeError: 4.177370e-01
L2VelocityPotentialError: 1.012766e-06
L2VelocityPotentialNorm: 7.776154e-03
L2VelocityPotentialRelativeError: 1.815427e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.246103e-12
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.542502e-13
H1VelocityComponentNormError: 3.761326e-04
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.324593e+00
H1VelocityRelativeComponentNormError: 6.576556e-03
H1VelocityRelativePotentialNormError: 4.068039e+01
L2PressureComponentNormError: 8.371964e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.620294e-14
L2VelocityComponentNormError: 1.498254e-06
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 5.888150e-08
L2VelocityRelativeComponentNormError: 1.926728e-04
L2VelocityRelativePotentialNormError: 7.572056e-06
L2PressureDOFError: 4.167263e-14
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.317010e-14
L2VelocityDOFError: 1.506541e-06
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 6.476983e-05
H1VelocityElementUnknownError: 4.661063e-04
H1VelocityElementUnknownNorm: 5.719371e-02
H1VelocityElementUnknownRelativeError: 7.714749e-01
H1VelocityPotentialError: 1.149903e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 2.797433e-02
L2PressureElementUnknownError: 2.613710e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.737847e-03
L2VelocityElementUnknownError: 1.889387e-06
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.318661e-01
L2VelocityPotentialError: 6.730446e-08
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.014651e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 1.146075e-12
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 4.175106e-13
H1VelocityComponentNormError: 4.718187e-05
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 2.912800e-01
H1VelocityRelativeComponentNormError: 8.254996e-04
H1VelocityRelativePotentialNormError: 5.097400e+00
L2PressureComponentNormError: 3.189847e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 9.983720e-15
L2VelocityComponentNormError: 9.400441e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 4.332931e-09
L2VelocityRelativeComponentNormError: 1.208880e-05
L2VelocityRelativePotentialNormError: 5.572072e-07
L2PressureDOFError: 9.280260e-15
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 9.684898e-15
L2VelocityDOFError: 9.468917e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 4.070558e-06
H1VelocityElementUnknownError: 8.763027e-05
H1VelocityElementUnknownNorm: 5.715551e-02
H1VelocityElementUnknownRelativeError: 5.809831e-01
H1VelocityPotentialError: 1.495764e-06
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 1.450826e-02
L2PressureElementUnknownError: 3.276122e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.340166e-03
L2VelocityElementUnknownError: 1.725534e-07
L2VelocityElementUnknownNorm: 7.776157e-03
L2VelocityElementUnknownRelativeError: 1.691579e-01
L2VelocityPotentialError: 4.804526e-09
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 5.552342e-03


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 4.566284e-12
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 1.663204e-12
H1VelocityComponentNormError: 1.001294e-05
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 3.643205e-02
H1VelocityRelativeComponentNormError: 1.752167e-04
H1VelocityRelativePotentialNormError: 6.375608e-01
L2PressureComponentNormError: 5.354614e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.675910e-14
L2VelocityComponentNormError: 1.029322e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.365478e-09
L2VelocityRelativeComponentNormError: 1.323690e-06
L2VelocityRelativePotentialNormError: 3.041963e-07
L2PressureDOFError: 1.558314e-14
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 1.629356e-14
L2VelocityDOFError: 1.199931e-08
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 5.158311e-07
H1VelocityElementUnknownError: 2.107831e-05
H1VelocityElementUnknownNorm: 5.714603e-02
H1VelocityElementUnknownRelativeError: 5.573399e-01
H1VelocityPotentialError: 9.690051e-07
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 2.794268e-02
L2PressureElementUnknownError: 4.097962e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.581104e-04
L2VelocityElementUnknownError: 2.082876e-08
L2VelocityElementUnknownNorm: 7.776157e-03
L2VelocityElementUnknownRelativeError: 1.583406e-01
L2VelocityPotentialError: 2.369157e-09
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.035835e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,612,789,2.395297e-02,--,4.155495e-01,--,7.215444e-04,--,1.167553e-01,--,3.821335e-04,--,4.914272e-02,--,1.437024e-05,--,2.989558e-02,--,5.024945e-04,--,1.572748e-03,--,1.881397e-02,--,6.947078e-03,--
2,0.125,224,352,6592,2400,3201,3.089058e-03,2.95,5.387959e-02,2.95,9.153136e-05,2.98,5.624882e-02,1.05,2.453603e-05,3.96,3.155292e-03,3.96,1.012735e-06,3.83,1.815558e-02,0.72,6.278277e-05,3.00,1.965003e-04,3.00,4.666296e-03,2.01,1.705502e-03,2.03
2,0.0625,896,1376,26176,9504,12897,3.888504e-04,2.99,6.798923e-03,2.99,1.149733e-05,2.99,2.796862e-02,1.01,1.542079e-06,3.99,1.983086e-04,3.99,6.728081e-08,3.91,1.014280e-02,0.84,7.930655e-06,2.98,2.482171e-05,2.98,1.160021e-03,2.01,4.228703e-04,2.01
2,0.03125,3584,5440,104320,37824,51777,4.870102e-05,3.00,8.520789e-04,3.00,1.459545e-06,2.98,1.415212e-02,0.98,9.653732e-08,4.00,1.241453e-05,4.00,4.417584e-09,3.93,5.352302e-03,0.92,1.011191e-06,2.97,3.164869e-06,2.97,2.918928e-04,1.99,1.063354e-04,1.99
2,0.015625,14336,21632,416512,150912,207489,6.091632e-06,3.00,1.065976e-04,3.00,1.846122e-07,2.98,7.146601e-03,0.99,6.037372e-09,4.00,7.763953e-07,4.00,2.845126e-10,3.96,2.746885e-03,0.96,1.280167e-07,2.98,4.006723e-07,2.98,7.337218e-05,1.99,2.672477e-05,1.99


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881397e-02
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947078e-03
H1VelocityComponentNormError: 2.395297e-02
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 5.713989e-02
H1VelocityPotentialNormError: 4.652980e-03
H1VelocityRelativeComponentNormError: 4.155495e-01
H1VelocityRelativePotentialNormError: 8.143137e-02
L2PressureComponentNormError: 5.024945e-04
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572748e-03
L2VelocityComponentNormError: 3.821335e-04
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.775914e-03
L2VelocityPotentialNormError: 1.195773e-05
L2VelocityRelativeComponentNormError: 4.914272e-02
L2VelocityRelativePotentialNormError: 1.537791e-03
L2PressureDOFError: 2.518313e-03
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354923e-03
L2VelocityDOFError: 3.831866e-04
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 1.682179e-02
H1VelocityElementUnknownError: 2.290201e-02
H1VelocityElementUnknownNorm: 6.291681e-02
H1VelocityElementUnknownRelativeError: 2.640756e+00
H1VelocityPotentialError: 7.215444e-04
H1VelocityPotentialNorm: 5.714290e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2PressureElementUnknownError: 1.660083e-03
L2PressureElementUnknownNorm: 3.195013e-01
L2PressureElementUnknownRelativeError: 5.059451e-02
L2VelocityElementUnknownError: 3.834814e-04
L2VelocityElementUnknownNorm: 7.790082e-03
L2VelocityElementUnknownRelativeError: 8.968619e-01
L2VelocityPotentialError: 1.437024e-05
L2VelocityPotentialNorm: 7.776376e-03
L2VelocityPotentialRelativeError: 2.989558e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.666296e-03
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.705502e-03
H1VelocityComponentNormError: 3.089058e-03
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 5.714282e-02
H1VelocityPotentialNormError: 6.017460e-04
H1VelocityRelativeComponentNormError: 5.387959e-02
H1VelocityRelativePotentialNormError: 1.053056e-02
L2PressureComponentNormError: 6.278277e-05
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.965003e-04
L2VelocityComponentNormError: 2.453603e-05
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.776156e-03
L2VelocityPotentialNormError: 8.695128e-07
L2VelocityRelativeComponentNormError: 3.155292e-03
L2VelocityRelativePotentialNormError: 1.118178e-04
L2PressureDOFError: 3.220503e-04
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249523e-04
L2VelocityDOFError: 2.463429e-05
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.060472e-03
H1VelocityElementUnknownError: 3.123829e-03
H1VelocityElementUnknownNorm: 5.745575e-02
H1VelocityElementUnknownRelativeError: 1.387340e+00
H1VelocityPotentialError: 9.153136e-05
H1VelocityPotentialNorm: 5.714283e-02
H1VelocityPotentialRelativeError: 5.624882e-02
L2PressureElementUnknownError: 2.161245e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.342483e-02
L2VelocityElementUnknownError: 2.587325e-05
L2VelocityElementUnknownNorm: 7.776247e-03
L2VelocityElementUnknownRelativeError: 4.304835e-01
L2VelocityPotentialError: 1.012735e-06
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.815558e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.160021e-03
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.228703e-04
H1VelocityComponentNormError: 3.888504e-04
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 7.579510e-05
H1VelocityRelativeComponentNormError: 6.798923e-03
H1VelocityRelativePotentialNormError: 1.326414e-03
L2PressureComponentNormError: 7.930655e-06
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.482171e-05
L2VelocityComponentNormError: 1.542079e-06
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 5.885281e-08
L2VelocityRelativeComponentNormError: 1.983086e-04
L2VelocityRelativePotentialNormError: 7.568366e-06
L2PressureDOFError: 4.129410e-05
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.277797e-05
L2VelocityDOFError: 1.550173e-06
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 6.664569e-05
H1VelocityElementUnknownError: 4.716485e-04
H1VelocityElementUnknownNorm: 5.719688e-02
H1VelocityElementUnknownRelativeError: 7.644374e-01
H1VelocityPotentialError: 1.149733e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.796862e-02
L2PressureElementUnknownError: 2.731379e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 7.114402e-03
L2VelocityElementUnknownError: 1.910514e-06
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 2.327434e-01
L2VelocityPotentialError: 6.728081e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.014280e-02


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 2.918928e-04
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 1.063354e-04
H1VelocityComponentNormError: 4.870102e-05
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 9.495713e-06
H1VelocityRelativeComponentNormError: 8.520789e-04
H1VelocityRelativePotentialNormError: 1.661750e-04
L2PressureComponentNormError: 1.011191e-06
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.164869e-06
L2VelocityComponentNormError: 9.653732e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 3.899948e-09
L2VelocityRelativeComponentNormError: 1.241453e-05
L2VelocityRelativePotentialNormError: 5.015263e-07
L2PressureDOFError: 5.297616e-06
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 5.528603e-06
L2VelocityDOFError: 9.714569e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 4.176160e-06
H1VelocityElementUnknownError: 8.804459e-05
H1VelocityElementUnknownNorm: 5.715571e-02
H1VelocityElementUnknownRelativeError: 5.641376e-01
H1VelocityPotentialError: 1.459545e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.415212e-02
L2PressureElementUnknownError: 3.428627e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.501937e-03
L2VelocityElementUnknownError: 1.733266e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.646136e-01
L2VelocityPotentialError: 4.417584e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.352302e-03


==> dat/pkpo-pk-pk-pk/tri_k2_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 7.337218e-05
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 2.672477e-05
H1VelocityComponentNormError: 6.091632e-06
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialNormError: 1.187928e-06
H1VelocityRelativeComponentNormError: 1.065976e-04
H1VelocityRelativePotentialNormError: 2.078873e-05
L2PressureComponentNormError: 1.280167e-07
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 4.006723e-07
L2VelocityComponentNormError: 6.037372e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialNormError: 2.522579e-10
L2VelocityRelativeComponentNormError: 7.763953e-07
L2VelocityRelativePotentialNormError: 3.243991e-08
L2PressureDOFError: 6.724583e-07
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 7.031149e-07
L2VelocityDOFError: 6.079547e-09
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 2.613499e-07
H1VelocityElementUnknownError: 1.969561e-05
H1VelocityElementUnknownNorm: 5.714604e-02
H1VelocityElementUnknownRelativeError: 5.275208e-01
H1VelocityPotentialError: 1.846122e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.146601e-03
L2PressureElementUnknownError: 4.293265e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.996281e-04
L2VelocityElementUnknownError: 1.906572e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.500893e-01
L2VelocityPotentialError: 2.845126e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.746885e-03


==> dat/polygonal/cart_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.141421,100,220,1040,320,681,7.431549e-02,--,1.335847e+00,--,5.434746e-02,--,6.021142e+00,--,8.757928e-03,--,1.126671e+00,--,6.594299e-03,--,6.363776e+00,--,6.380900e-02,--,2.058925e-01,--,1.005388e-01,--,1.113747e+01,--,6.742171e-01,--,4.178217e-01,--
0,0.0707107,400,840,4080,1240,2761,3.107123e-02,1.26,5.474023e-01,1.29,2.721935e-02,1.00,7.638786e+00,-0.34,2.655586e-03,1.72,3.415118e-01,1.72,2.306187e-03,1.52,8.827715e+00,-0.47,3.273492e-02,0.96,1.032445e-01,1.00,5.124861e-02,0.97,1.087355e+01,0.03,5.172098e-01,0.38,3.177434e-01,0.40
0,0.0353553,1600,3280,16160,4880,11121,1.241095e-02,1.32,2.175558e-01,1.33,1.190420e-02,1.19,9.200452e+00,-0.27,7.555894e-04,1.81,9.716760e-02,1.81,7.039030e-04,1.71,1.198127e+01,-0.44,1.413110e-02,1.21,4.431322e-02,1.22,2.431732e-02,1.08,1.447305e+02,-3.73,3.740966e-01,0.47,2.293166e-01,0.47
0,0.0176777,6400,12960,64320,19360,44641,4.881669e-03,1.35,8.546500e-02,1.35,4.782175e-03,1.32,1.128804e+01,-0.30,2.034841e-04,1.89,2.616769e-02,1.89,1.960254e-04,1.84,1.541764e+01,-0.36,5.418242e-03,1.38,1.696640e-02,1.39,1.128950e-02,1.11,1.381871e+02,0.07,2.642927e-01,0.50,1.619185e-01,0.50


==> dat/polygonal/cart_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart10x10.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
DimVelocitySpace: 1040
DimPressureSpace: 320
SizeSystem: 681
DiscreteEnergyError: 9.795091e-02
DiscreteEnergyNorm: 3.148676e-01
H1PressureComponentNorm: 1.613648e+00
H1PressureComponentNormError: 6.742171e-01
H1PressureRelativeComponentNormError: 4.178217e-01
H1VelocityComponentNorm: 5.563174e-02
H1VelocityComponentNormError: 7.431549e-02
H1VelocityRelativeComponentNormError: 1.335847e+00
L2PressureComponentNorm: 3.099141e-01
L2PressureComponentNormError: 6.380900e-02
L2PressureRelativeComponentNormError: 2.058925e-01
L2VelocityComponentNorm: 7.773279e-03
L2VelocityComponentNormError: 8.757928e-03
L2VelocityRelativeComponentNormError: 1.126671e+00
RelativeDiscreteEnergyError: 3.110860e-01
H1VelocityElementUnknownError: 3.821720e-02
H1VelocityElementUnknownNorm: 6.903053e-02
H1VelocityElementUnknownRelativeError: 5.209267e+00
H1VelocityPotentialError: 5.434746e-02
H1VelocityPotentialNorm: 7.698080e-02
H1VelocityPotentialRelativeError: 6.021142e+00
L2PressureElementUnknownError: 1.005388e-01
L2PressureElementUnknownNorm: 2.553887e-01
L2PressureElementUnknownRelativeError: 1.113747e+01
L2VelocityElementUnknownError: 8.760483e-03
L2VelocityElementUnknownNorm: 1.258874e-02
L2VelocityElementUnknownRelativeError: 6.287202e+00
L2VelocityPotentialError: 6.594299e-03
L2VelocityPotentialNorm: 1.043698e-02
L2VelocityPotentialRelativeError: 6.363776e+00


==> dat/polygonal/cart_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart20x20.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
DimVelocitySpace: 4080
DimPressureSpace: 1240
SizeSystem: 2761
DiscreteEnergyError: 4.513310e-02
DiscreteEnergyNorm: 3.221030e-01
H1PressureComponentNorm: 1.627760e+00
H1PressureComponentNormError: 5.172098e-01
H1PressureRelativeComponentNormError: 3.177434e-01
H1VelocityComponentNorm: 5.676123e-02
H1VelocityComponentNormError: 3.107123e-02
H1VelocityRelativeComponentNormError: 5.474023e-01
L2PressureComponentNorm: 3.170623e-01
L2PressureComponentNormError: 3.273492e-02
L2PressureRelativeComponentNormError: 1.032445e-01
L2VelocityComponentNorm: 7.775973e-03
L2VelocityComponentNormError: 2.655586e-03
L2VelocityRelativeComponentNormError: 3.415118e-01
RelativeDiscreteEnergyError: 1.401201e-01
H1VelocityElementUnknownError: 1.678658e-02
H1VelocityElementUnknownNorm: 5.971967e-02
H1VelocityElementUnknownRelativeError: 6.451660e+00
H1VelocityPotentialError: 2.721935e-02
H1VelocityPotentialNorm: 6.269708e-02
H1VelocityPotentialRelativeError: 7.638786e+00
L2PressureElementUnknownError: 5.124861e-02
L2PressureElementUnknownNorm: 2.933291e-01
L2PressureElementUnknownRelativeError: 1.087355e+01
L2VelocityElementUnknownError: 2.656128e-03
L2VelocityElementUnknownNorm: 8.558474e-03
L2VelocityElementUnknownRelativeError: 9.102922e+00
L2VelocityPotentialError: 2.306187e-03
L2VelocityPotentialNorm: 8.211639e-03
L2VelocityPotentialRelativeError: 8.827715e+00


==> dat/polygonal/cart_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart40x40.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
DimVelocitySpace: 16160
DimPressureSpace: 4880
SizeSystem: 11121
DiscreteEnergyError: 1.880744e-02
DiscreteEnergyNorm: 3.239538e-01
H1PressureComponentNorm: 1.631355e+00
H1PressureComponentNormError: 3.740966e-01
H1PressureRelativeComponentNormError: 2.293166e-01
H1VelocityComponentNorm: 5.704720e-02
H1VelocityComponentNormError: 1.241095e-02
H1VelocityRelativeComponentNormError: 2.175558e-01
L2PressureComponentNorm: 3.188913e-01
L2PressureComponentNormError: 1.413110e-02
L2PressureRelativeComponentNormError: 4.431322e-02
L2VelocityComponentNorm: 7.776146e-03
L2VelocityComponentNormError: 7.555894e-04
L2VelocityRelativeComponentNormError: 9.716760e-02
RelativeDiscreteEnergyError: 5.805592e-02
H1VelocityElementUnknownError: 7.139331e-03
H1VelocityElementUnknownNorm: 5.764609e-02
H1VelocityElementUnknownRelativeError: 8.121846e+00
H1VelocityPotentialError: 1.190420e-02
H1VelocityPotentialNorm: 5.820681e-02
H1VelocityPotentialRelativeError: 9.200452e+00
L2PressureElementUnknownError: 2.431732e-02
L2PressureElementUnknownNorm: 3.104368e-01
L2PressureElementUnknownRelativeError: 1.447305e+02
L2VelocityElementUnknownError: 7.557095e-04
L2VelocityElementUnknownNorm: 7.908496e-03
L2VelocityElementUnknownRelativeError: 1.290130e+01
L2VelocityPotentialError: 7.039030e-04
L2VelocityPotentialNorm: 7.838900e-03
L2VelocityPotentialRelativeError: 1.198127e+01


==> dat/polygonal/cart_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart80x80.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0176777
NbCells: 6400
NbEdges: 12960
DimVelocitySpace: 64320
DimPressureSpace: 19360
SizeSystem: 44641
DiscreteEnergyError: 7.293013e-03
DiscreteEnergyNorm: 3.244192e-01
H1PressureComponentNorm: 1.632258e+00
H1PressureComponentNormError: 2.642927e-01
H1PressureRelativeComponentNormError: 1.619185e-01
H1VelocityComponentNorm: 5.711893e-02
H1VelocityComponentNormError: 4.881669e-03
H1VelocityRelativeComponentNormError: 8.546500e-02
L2PressureComponentNorm: 3.193513e-01
L2PressureComponentNormError: 5.418242e-03
L2PressureRelativeComponentNormError: 1.696640e-02
L2VelocityComponentNorm: 7.776157e-03
L2VelocityComponentNormError: 2.034841e-04
L2VelocityRelativeComponentNormError: 2.616769e-02
RelativeDiscreteEnergyError: 2.248021e-02
H1VelocityElementUnknownError: 2.911816e-03
H1VelocityElementUnknownNorm: 5.723460e-02
H1VelocityElementUnknownRelativeError: 1.033686e+01
H1VelocityPotentialError: 4.782175e-03
H1VelocityPotentialNorm: 5.730111e-02
H1VelocityPotentialRelativeError: 1.128804e+01
L2PressureElementUnknownError: 1.128950e-02
L2PressureElementUnknownNorm: 3.167499e-01
L2PressureElementUnknownRelativeError: 1.381871e+02
L2VelocityElementUnknownError: 2.035120e-04
L2VelocityElementUnknownNorm: 7.803624e-03
L2VelocityElementUnknownRelativeError: 1.615408e+01
L2VelocityPotentialError: 1.960254e-04
L2VelocityPotentialNorm: 7.787070e-03
L2VelocityPotentialRelativeError: 1.541764e+01


==> dat/polygonal/cart_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.141421,100,220,2080,740,1261,2.231652e-02,--,3.900873e-01,--,2.071433e-03,--,6.054663e-01,--,5.267229e-04,--,6.773583e-02,--,3.493709e-05,--,1.891161e-01,--,7.189385e-04,--,2.250639e-03,--,6.598200e-03,--,3.113244e-01,--,7.482852e-02,--,2.784281e-02,--
1,0.0707107,400,840,8160,2880,5121,5.649050e-03,1.98,9.882248e-02,1.98,4.834399e-04,2.10,5.398188e-01,0.17,6.658733e-05,2.98,8.563011e-03,2.98,3.655879e-06,3.26,2.055418e-01,-0.12,9.922670e-05,2.86,3.105682e-04,2.86,1.664256e-03,1.99,2.620936e-01,0.25,3.671605e-02,1.03,1.344465e-02,1.05
1,0.0353553,1600,3280,32320,11360,20641,1.418751e-03,1.99,2.482577e-02,1.99,1.153138e-04,2.07,5.567979e-01,-0.04,8.350360e-06,3.00,1.073841e-03,3.00,3.970154e-07,3.20,2.379208e-01,-0.21,1.301183e-05,2.93,4.072502e-05,2.93,4.168881e-04,2.00,1.724227e-01,0.60,1.820653e-02,1.01,6.640035e-03,1.02
1,0.0176777,6400,12960,128640,45120,82881,3.553536e-04,2.00,6.218538e-03,2.00,2.813487e-05,2.04,5.790038e-01,-0.06,1.044885e-06,3.00,1.343704e-04,3.00,4.589223e-08,3.11,2.587833e-01,-0.12,1.674172e-06,2.96,5.239896e-06,2.96,1.042700e-04,2.00,1.350838e-01,0.35,9.077652e-03,1.00,3.307336e-03,1.01


==> dat/polygonal/cart_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart10x10.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
DimVelocitySpace: 2080
DimPressureSpace: 740
SizeSystem: 1261
DiscreteEnergyError: 2.232810e-02
DiscreteEnergyNorm: 3.245199e-01
H1PressureComponentNorm: 2.687535e+00
H1PressureComponentNormError: 7.482852e-02
H1PressureRelativeComponentNormError: 2.784281e-02
H1VelocityComponentNorm: 5.720904e-02
H1VelocityComponentNormError: 2.231652e-02
H1VelocityRelativeComponentNormError: 3.900873e-01
L2PressureComponentNorm: 3.194375e-01
L2PressureComponentNormError: 7.189385e-04
L2PressureRelativeComponentNormError: 2.250639e-03
L2VelocityComponentNorm: 7.776134e-03
L2VelocityComponentNormError: 5.267229e-04
L2VelocityRelativeComponentNormError: 6.773583e-02
RelativeDiscreteEnergyError: 6.880348e-02
H1VelocityElementUnknownError: 1.848240e-02
H1VelocityElementUnknownNorm: 6.229548e-02
H1VelocityElementUnknownRelativeError: 3.452707e+00
H1VelocityPotentialError: 2.071433e-03
H1VelocityPotentialNorm: 5.714620e-02
H1VelocityPotentialRelativeError: 6.054663e-01
L2PressureElementUnknownError: 6.598200e-03
L2PressureElementUnknownNorm: 3.194382e-01
L2PressureElementUnknownRelativeError: 3.113244e-01
L2VelocityElementUnknownError: 5.270804e-04
L2VelocityElementUnknownNorm: 7.823632e-03
L2VelocityElementUnknownRelativeError: 2.210250e+00
L2VelocityPotentialError: 3.493709e-05
L2VelocityPotentialNorm: 7.791824e-03
L2VelocityPotentialRelativeError: 1.891161e-01


==> dat/polygonal/cart_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart20x20.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
DimVelocitySpace: 8160
DimPressureSpace: 2880
SizeSystem: 5121
DiscreteEnergyError: 5.649921e-03
DiscreteEnergyNorm: 3.245740e-01
H1PressureComponentNorm: 2.730903e+00
H1PressureComponentNormError: 3.671605e-02
H1PressureRelativeComponentNormError: 1.344465e-02
H1VelocityComponentNorm: 5.716361e-02
H1VelocityComponentNormError: 5.649050e-03
H1VelocityRelativeComponentNormError: 9.882248e-02
L2PressureComponentNorm: 3.195005e-01
L2PressureComponentNormError: 9.922670e-05
L2PressureRelativeComponentNormError: 3.105682e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 6.658733e-05
L2VelocityRelativeComponentNormError: 8.563011e-03
RelativeDiscreteEnergyError: 1.740719e-02
H1VelocityElementUnknownError: 4.656793e-03
H1VelocityElementUnknownNorm: 5.792763e-02
H1VelocityElementUnknownRelativeError: 3.120439e+00
H1VelocityPotentialError: 4.834399e-04
H1VelocityPotentialNorm: 5.714242e-02
H1VelocityPotentialRelativeError: 5.398188e-01
L2PressureElementUnknownError: 1.664256e-03
L2PressureElementUnknownNorm: 3.195006e-01
L2PressureElementUnknownRelativeError: 2.620936e-01
L2VelocityElementUnknownError: 6.663320e-05
L2VelocityElementUnknownNorm: 7.778621e-03
L2VelocityElementUnknownRelativeError: 2.128660e+00
L2VelocityPotentialError: 3.655879e-06
L2VelocityPotentialNorm: 7.777428e-03
L2VelocityPotentialRelativeError: 2.055418e-01


==> dat/polygonal/cart_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart40x40.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
DimVelocitySpace: 32320
DimPressureSpace: 11360
SizeSystem: 20641
DiscreteEnergyError: 1.418811e-03
DiscreteEnergyNorm: 3.245752e-01
H1PressureComponentNorm: 2.741933e+00
H1PressureComponentNormError: 1.820653e-02
H1PressureRelativeComponentNormError: 6.640035e-03
H1VelocityComponentNorm: 5.714832e-02
H1VelocityComponentNormError: 1.418751e-03
H1VelocityRelativeComponentNormError: 2.482577e-02
L2PressureComponentNorm: 3.195046e-01
L2PressureComponentNormError: 1.301183e-05
L2PressureRelativeComponentNormError: 4.072502e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 8.350360e-06
L2VelocityRelativeComponentNormError: 1.073841e-03
RelativeDiscreteEnergyError: 4.371284e-03
H1VelocityElementUnknownError: 1.166912e-03
H1VelocityElementUnknownNorm: 5.730460e-02
H1VelocityElementUnknownRelativeError: 2.975792e+00
H1VelocityPotentialError: 1.153138e-04
H1VelocityPotentialNorm: 5.714281e-02
H1VelocityPotentialRelativeError: 5.567979e-01
L2PressureElementUnknownError: 4.168881e-04
L2PressureElementUnknownNorm: 3.195046e-01
L2PressureElementUnknownRelativeError: 1.724227e-01
L2VelocityElementUnknownError: 8.356130e-06
L2VelocityElementUnknownNorm: 7.776309e-03
L2VelocityElementUnknownRelativeError: 2.119716e+00
L2VelocityPotentialError: 3.970154e-07
L2VelocityPotentialNorm: 7.776248e-03
L2VelocityPotentialRelativeError: 2.379208e-01


==> dat/polygonal/cart_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart80x80.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0176777
NbCells: 6400
NbEdges: 12960
DimVelocitySpace: 128640
DimPressureSpace: 45120
SizeSystem: 82881
DiscreteEnergyError: 3.553576e-04
DiscreteEnergyNorm: 3.245748e-01
H1PressureComponentNorm: 2.744702e+00
H1PressureComponentNormError: 9.077652e-03
H1PressureRelativeComponentNormError: 3.307336e-03
H1VelocityComponentNorm: 5.714424e-02
H1VelocityComponentNormError: 3.553536e-04
H1VelocityRelativeComponentNormError: 6.218538e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 1.674172e-06
L2PressureRelativeComponentNormError: 5.239896e-06
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.044885e-06
L2VelocityRelativeComponentNormError: 1.343704e-04
RelativeDiscreteEnergyError: 1.094840e-03
H1VelocityElementUnknownError: 2.919513e-04
H1VelocityElementUnknownNorm: 5.718109e-02
H1VelocityElementUnknownRelativeError: 2.942429e+00
H1VelocityPotentialError: 2.813487e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 5.790038e-01
L2PressureElementUnknownError: 1.042700e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.350838e-01
L2VelocityElementUnknownError: 1.045608e-06
L2VelocityElementUnknownNorm: 7.776168e-03
L2VelocityElementUnknownRelativeError: 2.124941e+00
L2VelocityPotentialError: 4.589223e-08
L2VelocityPotentialNorm: 7.776164e-03
L2VelocityPotentialRelativeError: 2.587833e-01


==> dat/polygonal/cart_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.141421,100,220,3320,1260,1841,2.306263e-03,--,4.035763e-02,--,2.086652e-04,--,7.677015e-02,--,2.840043e-05,--,3.652244e-03,--,2.186706e-06,--,1.910971e-02,--,1.069296e-04,--,3.346731e-04,--,3.259803e-04,--,1.727846e-02,--,6.343458e-03,--,2.324074e-03,--
2,0.0707107,400,840,13040,4920,7481,2.916838e-04,2.98,5.104449e-03,2.98,2.723758e-05,2.94,3.761495e-02,1.03,1.793080e-06,3.99,2.305868e-04,3.99,1.453602e-07,3.91,1.045979e-02,0.87,1.532567e-05,2.80,4.796694e-05,2.80,4.176775e-05,2.96,7.450118e-03,1.21,1.655010e-03,1.94,6.036716e-04,1.94
2,0.0353553,1600,3280,51680,19440,30161,3.672161e-05,2.99,6.426281e-04,2.99,3.453053e-06,2.98,1.896080e-02,0.99,1.127570e-07,3.99,1.450035e-05,3.99,9.301390e-09,3.97,5.612270e-03,0.90,2.018631e-06,2.92,6.317997e-06,2.92,5.270091e-06,2.99,2.475875e-03,1.59,4.002173e-04,2.05,1.458193e-04,2.05
2,0.0176777,6400,12960,205760,77280,121121,4.610043e-06,2.99,8.067576e-05,2.99,4.335188e-07,2.99,9.576275e-03,0.99,7.073963e-09,3.99,9.096990e-07,3.99,5.863440e-10,3.99,2.921430e-03,0.94,2.574813e-07,2.97,8.058761e-07,2.97,6.610792e-07,2.99,9.648872e-04,1.36,9.566757e-05,2.06,3.484685e-05,2.07


==> dat/polygonal/cart_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart10x10.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.141421
NbCells: 100
NbEdges: 220
DimVelocitySpace: 3320
DimPressureSpace: 1260
SizeSystem: 1841
DiscreteEnergyError: 2.308740e-03
DiscreteEnergyNorm: 3.245749e-01
H1PressureComponentNorm: 2.729457e+00
H1PressureComponentNormError: 6.343458e-03
H1PressureRelativeComponentNormError: 2.324074e-03
H1VelocityComponentNorm: 5.714564e-02
H1VelocityComponentNormError: 2.306263e-03
H1VelocityRelativeComponentNormError: 4.035763e-02
L2PressureComponentNorm: 3.195047e-01
L2PressureComponentNormError: 1.069296e-04
L2PressureRelativeComponentNormError: 3.346731e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 2.840043e-05
L2VelocityRelativeComponentNormError: 3.652244e-03
RelativeDiscreteEnergyError: 7.113120e-03
H1VelocityElementUnknownError: 2.166136e-03
H1VelocityElementUnknownNorm: 5.729242e-02
H1VelocityElementUnknownRelativeError: 6.554654e-01
H1VelocityPotentialError: 2.086652e-04
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.677015e-02
L2PressureElementUnknownError: 3.259803e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.727846e-02
L2VelocityElementUnknownError: 2.843886e-05
L2VelocityElementUnknownNorm: 7.776511e-03
L2VelocityElementUnknownRelativeError: 2.215026e-01
L2VelocityPotentialError: 2.186706e-06
L2VelocityPotentialNorm: 7.776256e-03
L2VelocityPotentialRelativeError: 1.910971e-02


==> dat/polygonal/cart_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart20x20.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0707107
NbCells: 400
NbEdges: 840
DimVelocitySpace: 13040
DimPressureSpace: 4920
SizeSystem: 7481
DiscreteEnergyError: 2.920861e-04
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.741573e+00
H1PressureComponentNormError: 1.655010e-03
H1PressureRelativeComponentNormError: 6.036716e-04
H1VelocityComponentNorm: 5.714305e-02
H1VelocityComponentNormError: 2.916838e-04
H1VelocityRelativeComponentNormError: 5.104449e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 1.532567e-05
L2PressureRelativeComponentNormError: 4.796694e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.793080e-06
L2VelocityRelativeComponentNormError: 2.305868e-04
RelativeDiscreteEnergyError: 8.999045e-04
H1VelocityElementUnknownError: 2.737958e-04
H1VelocityElementUnknownNorm: 5.715049e-02
H1VelocityElementUnknownRelativeError: 2.870284e-01
H1VelocityPotentialError: 2.723758e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 3.761495e-02
L2PressureElementUnknownError: 4.176775e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 7.450118e-03
L2VelocityElementUnknownError: 1.795557e-06
L2VelocityElementUnknownNorm: 7.776163e-03
L2VelocityElementUnknownRelativeError: 1.029312e-01
L2VelocityPotentialError: 1.453602e-07
L2VelocityPotentialNorm: 7.776160e-03
L2VelocityPotentialRelativeError: 1.045979e-02


==> dat/polygonal/cart_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart40x40.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0353553
NbCells: 1600
NbEdges: 3280
DimVelocitySpace: 51680
DimPressureSpace: 19440
SizeSystem: 30161
DiscreteEnergyError: 3.677705e-05
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.744612e+00
H1PressureComponentNormError: 4.002173e-04
H1PressureRelativeComponentNormError: 1.458193e-04
H1VelocityComponentNorm: 5.714287e-02
H1VelocityComponentNormError: 3.672161e-05
H1VelocityRelativeComponentNormError: 6.426281e-04
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 2.018631e-06
L2PressureRelativeComponentNormError: 6.317997e-06
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.127570e-07
L2VelocityRelativeComponentNormError: 1.450035e-05
RelativeDiscreteEnergyError: 1.133085e-04
H1VelocityElementUnknownError: 3.445115e-05
H1VelocityElementUnknownNorm: 5.714331e-02
H1VelocityElementUnknownRelativeError: 1.346416e-01
H1VelocityPotentialError: 3.453053e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.896080e-02
L2PressureElementUnknownError: 5.270091e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.475875e-03
L2VelocityElementUnknownError: 1.129124e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 4.989615e-02
L2VelocityPotentialError: 9.301390e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.612270e-03


==> dat/polygonal/cart_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/cart80x80.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0176777
NbCells: 6400
NbEdges: 12960
DimVelocitySpace: 205760
DimPressureSpace: 77280
SizeSystem: 121121
DiscreteEnergyError: 4.617228e-06
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.745372e+00
H1PressureComponentNormError: 9.566757e-05
H1PressureRelativeComponentNormError: 3.484685e-05
H1VelocityComponentNorm: 5.714286e-02
H1VelocityComponentNormError: 4.610043e-06
H1VelocityRelativeComponentNormError: 8.067576e-05
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 2.574813e-07
L2PressureRelativeComponentNormError: 8.058761e-07
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 7.073963e-09
L2VelocityRelativeComponentNormError: 9.096990e-07
RelativeDiscreteEnergyError: 1.422548e-05
H1VelocityElementUnknownError: 4.323516e-06
H1VelocityElementUnknownNorm: 5.714288e-02
H1VelocityElementUnknownRelativeError: 6.548761e-02
H1VelocityPotentialError: 4.335188e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 9.576275e-03
L2PressureElementUnknownError: 6.610792e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.648872e-04
L2VelocityElementUnknownError: 7.083666e-09
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.459746e-02
L2VelocityPotentialError: 5.863440e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.921430e-03


==> dat/polygonal/hexa_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.241412,121,400,1526,521,1162,5.770683e-02,--,1.039533e+00,--,6.001934e-02,--,7.826608e+00,--,8.695028e-03,--,1.118966e+00,--,7.650827e-03,--,8.110954e+00,--,7.183858e-02,--,2.312091e-01,--,1.034624e-01,--,4.247924e+01,--,6.451002e-01,--,4.043129e-01,--
0,0.129713,441,1400,5446,1841,4322,2.732537e-02,1.20,4.824084e-01,1.24,3.083595e-02,1.07,1.033484e+01,-0.45,3.271674e-03,1.57,4.207595e-01,1.57,3.088796e-03,1.46,1.126786e+01,-0.53,3.427624e-02,1.19,1.082694e-01,1.22,5.507739e-02,1.01,2.178026e+01,1.08,5.069744e-01,0.39,3.047733e-01,0.45
0,0.0657364,1681,5200,20486,6881,16642,1.135351e-02,1.29,1.991645e-01,1.30,1.347297e-02,1.22,1.167775e+01,-0.18,1.012115e-03,1.73,1.301568e-01,1.73,9.847495e-04,1.68,1.392196e+01,-0.31,1.426008e-02,1.29,4.474999e-02,1.30,2.723698e-02,1.04,6.913372e+01,-1.70,3.745986e-01,0.45,2.199937e-01,0.48
0,0.0329799,6561,20000,79366,26561,65282,4.499879e-03,1.34,7.879732e-02,1.34,5.454410e-03,1.31,1.311987e+01,-0.17,2.820949e-04,1.85,3.627691e-02,1.85,2.784537e-04,1.83,1.690037e+01,-0.28,5.489740e-03,1.38,1.719421e-02,1.39,1.321996e-02,1.05,1.557180e+02,-1.18,2.678133e-01,0.49,1.553677e-01,0.50


==> dat/polygonal/hexa_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_1.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
DimVelocitySpace: 1526
DimPressureSpace: 521
SizeSystem: 1162
DiscreteEnergyError: 9.214587e-02
DiscreteEnergyNorm: 3.156283e-01
H1PressureComponentNorm: 1.595547e+00
H1PressureComponentNormError: 6.451002e-01
H1PressureRelativeComponentNormError: 4.043129e-01
H1VelocityComponentNorm: 5.551226e-02
H1VelocityComponentNormError: 5.770683e-02
H1VelocityRelativeComponentNormError: 1.039533e+00
L2PressureComponentNorm: 3.107083e-01
L2PressureComponentNormError: 7.183858e-02
L2PressureRelativeComponentNormError: 2.312091e-01
L2VelocityComponentNorm: 7.770594e-03
L2VelocityComponentNormError: 8.695028e-03
L2VelocityRelativeComponentNormError: 1.118966e+00
RelativeDiscreteEnergyError: 2.919442e-01
H1VelocityElementUnknownError: 5.122674e-02
H1VelocityElementUnknownNorm: 7.618084e-02
H1VelocityElementUnknownRelativeError: 7.954253e+00
H1VelocityPotentialError: 6.001934e-02
H1VelocityPotentialNorm: 7.991136e-02
H1VelocityPotentialRelativeError: 7.826608e+00
L2PressureElementUnknownError: 1.034624e-01
L2PressureElementUnknownNorm: 2.479040e-01
L2PressureElementUnknownRelativeError: 4.247924e+01
L2VelocityElementUnknownError: 8.700000e-03
L2VelocityElementUnknownNorm: 1.214856e-02
L2VelocityElementUnknownRelativeError: 7.776560e+00
L2VelocityPotentialError: 7.650827e-03
L2VelocityPotentialNorm: 1.088066e-02
L2VelocityPotentialRelativeError: 8.110954e+00


==> dat/polygonal/hexa_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_2.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
DimVelocitySpace: 5446
DimPressureSpace: 1841
SizeSystem: 4322
DiscreteEnergyError: 4.383533e-02
DiscreteEnergyNorm: 3.216103e-01
H1PressureComponentNorm: 1.663447e+00
H1PressureComponentNormError: 5.069744e-01
H1PressureRelativeComponentNormError: 3.047733e-01
H1VelocityComponentNorm: 5.664364e-02
H1VelocityComponentNormError: 2.732537e-02
H1VelocityRelativeComponentNormError: 4.824084e-01
L2PressureComponentNorm: 3.165828e-01
L2PressureComponentNormError: 3.427624e-02
L2PressureRelativeComponentNormError: 1.082694e-01
L2VelocityComponentNorm: 7.775638e-03
L2VelocityComponentNormError: 3.271674e-03
L2VelocityRelativeComponentNormError: 4.207595e-01
RelativeDiscreteEnergyError: 1.362995e-01
H1VelocityElementUnknownError: 2.514520e-02
H1VelocityElementUnknownNorm: 6.222030e-02
H1VelocityElementUnknownRelativeError: 9.528880e+00
H1VelocityPotentialError: 3.083595e-02
H1VelocityPotentialNorm: 6.369109e-02
H1VelocityPotentialRelativeError: 1.033484e+01
L2PressureElementUnknownError: 5.507739e-02
L2PressureElementUnknownNorm: 2.913422e-01
L2PressureElementUnknownRelativeError: 2.178026e+01
L2VelocityElementUnknownError: 3.272910e-03
L2VelocityElementUnknownNorm: 8.625637e-03
L2VelocityElementUnknownRelativeError: 1.116358e+01
L2VelocityPotentialError: 3.088796e-03
L2VelocityPotentialNorm: 8.366910e-03
L2VelocityPotentialRelativeError: 1.126786e+01


==> dat/polygonal/hexa_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_3.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
DimVelocitySpace: 20486
DimPressureSpace: 6881
SizeSystem: 16642
DiscreteEnergyError: 1.822778e-02
DiscreteEnergyNorm: 3.237197e-01
H1PressureComponentNorm: 1.702770e+00
H1PressureComponentNormError: 3.745986e-01
H1PressureRelativeComponentNormError: 2.199937e-01
H1VelocityComponentNorm: 5.700567e-02
H1VelocityComponentNormError: 1.135351e-02
H1VelocityRelativeComponentNormError: 1.991645e-01
L2PressureComponentNorm: 3.186610e-01
L2PressureComponentNormError: 1.426008e-02
L2PressureRelativeComponentNormError: 4.474999e-02
L2VelocityComponentNorm: 7.776120e-03
L2VelocityComponentNormError: 1.012115e-03
L2VelocityRelativeComponentNormError: 1.301568e-01
RelativeDiscreteEnergyError: 5.630727e-02
H1VelocityElementUnknownError: 1.066967e-02
H1VelocityElementUnknownNorm: 5.807333e-02
H1VelocityElementUnknownRelativeError: 1.054373e+01
H1VelocityPotentialError: 1.347297e-02
H1VelocityPotentialNorm: 5.828486e-02
H1VelocityPotentialRelativeError: 1.167775e+01
L2PressureElementUnknownError: 2.723698e-02
L2PressureElementUnknownNorm: 3.105302e-01
L2PressureElementUnknownRelativeError: 6.913372e+01
L2VelocityElementUnknownError: 1.012409e-03
L2VelocityElementUnknownNorm: 7.892228e-03
L2VelocityElementUnknownRelativeError: 1.392980e+01
L2VelocityPotentialError: 9.847495e-04
L2VelocityPotentialNorm: 7.836404e-03
L2VelocityPotentialRelativeError: 1.392196e+01


==> dat/polygonal/hexa_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_4.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
DimVelocitySpace: 79366
DimPressureSpace: 26561
SizeSystem: 65282
DiscreteEnergyError: 7.098321e-03
DiscreteEnergyNorm: 3.243454e-01
H1PressureComponentNorm: 1.723739e+00
H1PressureComponentNormError: 2.678133e-01
H1PressureRelativeComponentNormError: 1.553677e-01
H1VelocityComponentNorm: 5.710700e-02
H1VelocityComponentNormError: 4.499879e-03
H1VelocityRelativeComponentNormError: 7.879732e-02
L2PressureComponentNorm: 3.192784e-01
L2PressureComponentNormError: 5.489740e-03
L2PressureRelativeComponentNormError: 1.719421e-02
L2VelocityComponentNorm: 7.776155e-03
L2VelocityComponentNormError: 2.820949e-04
L2VelocityRelativeComponentNormError: 3.627691e-02
RelativeDiscreteEnergyError: 2.188507e-02
H1VelocityElementUnknownError: 4.300641e-03
H1VelocityElementUnknownNorm: 5.729138e-02
H1VelocityElementUnknownRelativeError: 1.222629e+01
H1VelocityPotentialError: 5.454410e-03
H1VelocityPotentialNorm: 5.726309e-02
H1VelocityPotentialRelativeError: 1.311987e+01
L2PressureElementUnknownError: 1.321996e-02
L2PressureElementUnknownNorm: 3.169245e-01
L2PressureElementUnknownRelativeError: 1.557180e+02
L2VelocityElementUnknownError: 2.821654e-04
L2VelocityElementUnknownNorm: 7.791777e-03
L2VelocityElementUnknownRelativeError: 1.699410e+01
L2VelocityPotentialError: 2.784537e-04
L2VelocityPotentialNorm: 7.778360e-03
L2VelocityPotentialRelativeError: 1.690037e+01


==> dat/polygonal/hexa_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.241412,121,400,3052,1163,2202,1.590592e-02,--,2.768943e-01,--,4.250048e-03,--,2.018644e+00,--,4.983831e-04,--,6.409185e-02,--,2.051919e-04,--,2.264741e+00,--,3.726391e-03,--,1.166722e-02,--,9.350333e-03,--,5.237591e-01,--,1.215384e-01,--,4.531032e-02,--
1,0.129713,441,1400,10892,4123,8202,4.682540e-03,1.97,8.181250e-02,1.96,1.069133e-03,2.22,1.956881e+00,0.05,7.943574e-05,2.96,1.021530e-02,2.96,2.543882e-05,3.36,2.250680e+00,0.01,7.854022e-04,2.51,2.458277e-03,2.51,2.855351e-03,1.91,3.840664e-01,0.50,5.994729e-02,1.14,2.199697e-02,1.16
1,0.0657364,1681,5200,40972,15443,31602,1.239505e-03,1.96,2.168210e-02,1.95,2.457061e-04,2.16,2.077944e+00,-0.09,1.069243e-05,2.95,1.375027e-03,2.95,2.458947e-06,3.44,2.283221e+00,-0.02,1.487627e-04,2.45,4.656052e-04,2.45,7.773250e-04,1.91,2.897912e-01,0.41,3.123945e-02,0.96,1.140177e-02,0.97
1,0.0329799,6561,20000,158732,59683,124002,3.171237e-04,1.98,5.549066e-03,1.98,5.656809e-05,2.13,2.168170e+00,-0.06,1.373283e-06,2.98,1.766018e-04,2.98,2.383934e-07,3.38,2.281307e+00,0.00,2.744157e-05,2.45,8.588782e-05,2.45,2.018125e-04,1.96,2.093804e-01,0.47,1.603923e-02,0.97,5.844982e-03,0.97


==> dat/polygonal/hexa_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_1.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
DimVelocitySpace: 3052
DimPressureSpace: 1163
SizeSystem: 2202
DiscreteEnergyError: 1.633659e-02
DiscreteEnergyNorm: 3.245144e-01
H1PressureComponentNorm: 2.682356e+00
H1PressureComponentNormError: 1.215384e-01
H1PressureRelativeComponentNormError: 4.531032e-02
H1VelocityComponentNorm: 5.744399e-02
H1VelocityComponentNormError: 1.590592e-02
H1VelocityRelativeComponentNormError: 2.768943e-01
L2PressureComponentNorm: 3.193897e-01
L2PressureComponentNormError: 3.726391e-03
L2PressureRelativeComponentNormError: 1.166722e-02
L2VelocityComponentNorm: 7.776076e-03
L2VelocityComponentNormError: 4.983831e-04
L2VelocityRelativeComponentNormError: 6.409185e-02
RelativeDiscreteEnergyError: 5.034165e-02
H1VelocityElementUnknownError: 1.416689e-02
H1VelocityElementUnknownNorm: 6.119928e-02
H1VelocityElementUnknownRelativeError: 3.563391e+00
H1VelocityPotentialError: 4.250048e-03
H1VelocityPotentialNorm: 5.723100e-02
H1VelocityPotentialRelativeError: 2.018644e+00
L2PressureElementUnknownError: 9.350333e-03
L2PressureElementUnknownNorm: 3.191493e-01
L2PressureElementUnknownRelativeError: 5.237591e-01
L2VelocityElementUnknownError: 4.996651e-04
L2VelocityElementUnknownNorm: 7.818460e-03
L2VelocityElementUnknownRelativeError: 2.519229e+00
L2VelocityPotentialError: 2.051919e-04
L2VelocityPotentialNorm: 7.782857e-03
L2VelocityPotentialRelativeError: 2.264741e+00


==> dat/polygonal/hexa_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_2.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
DimVelocitySpace: 10892
DimPressureSpace: 4123
SizeSystem: 8202
DiscreteEnergyError: 4.747951e-03
DiscreteEnergyNorm: 3.245792e-01
H1PressureComponentNorm: 2.725252e+00
H1PressureComponentNormError: 5.994729e-02
H1PressureRelativeComponentNormError: 2.199697e-02
H1VelocityComponentNorm: 5.723503e-02
H1VelocityComponentNormError: 4.682540e-03
H1VelocityRelativeComponentNormError: 8.181250e-02
L2PressureComponentNorm: 3.194930e-01
L2PressureComponentNormError: 7.854022e-04
L2PressureRelativeComponentNormError: 2.458277e-03
L2VelocityComponentNorm: 7.776156e-03
L2VelocityComponentNormError: 7.943574e-05
L2VelocityRelativeComponentNormError: 1.021530e-02
RelativeDiscreteEnergyError: 1.462802e-02
H1VelocityElementUnknownError: 4.078825e-03
H1VelocityElementUnknownNorm: 5.793306e-02
H1VelocityElementUnknownRelativeError: 3.297430e+00
H1VelocityPotentialError: 1.069133e-03
H1VelocityPotentialNorm: 5.714643e-02
H1VelocityPotentialRelativeError: 1.956881e+00
L2PressureElementUnknownError: 2.855351e-03
L2PressureElementUnknownNorm: 3.194791e-01
L2PressureElementUnknownRelativeError: 3.840664e-01
L2VelocityElementUnknownError: 7.965867e-05
L2VelocityElementUnknownNorm: 7.778528e-03
L2VelocityElementUnknownRelativeError: 2.459202e+00
L2VelocityPotentialError: 2.543882e-05
L2VelocityPotentialNorm: 7.776503e-03
L2VelocityPotentialRelativeError: 2.250680e+00


==> dat/polygonal/hexa_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_3.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
DimVelocitySpace: 40972
DimPressureSpace: 15443
SizeSystem: 31602
DiscreteEnergyError: 1.248401e-03
DiscreteEnergyNorm: 3.245779e-01
H1PressureComponentNorm: 2.739877e+00
H1PressureComponentNormError: 3.123945e-02
H1PressureRelativeComponentNormError: 1.140177e-02
H1VelocityComponentNorm: 5.716722e-02
H1VelocityComponentNormError: 1.239505e-03
H1VelocityRelativeComponentNormError: 2.168210e-02
L2PressureComponentNorm: 3.195039e-01
L2PressureComponentNormError: 1.487627e-04
L2PressureRelativeComponentNormError: 4.656052e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.069243e-05
L2VelocityRelativeComponentNormError: 1.375027e-03
RelativeDiscreteEnergyError: 3.846227e-03
H1VelocityElementUnknownError: 1.059234e-03
H1VelocityElementUnknownNorm: 5.731804e-02
H1VelocityElementUnknownRelativeError: 3.161537e+00
H1VelocityPotentialError: 2.457061e-04
H1VelocityPotentialNorm: 5.714292e-02
H1VelocityPotentialRelativeError: 2.077944e+00
L2PressureElementUnknownError: 7.773250e-04
L2PressureElementUnknownNorm: 3.195032e-01
L2PressureElementUnknownRelativeError: 2.897912e-01
L2VelocityElementUnknownError: 1.072405e-05
L2VelocityElementUnknownNorm: 7.776296e-03
L2VelocityElementUnknownRelativeError: 2.450390e+00
L2VelocityPotentialError: 2.458947e-06
L2VelocityPotentialNorm: 7.776180e-03
L2VelocityPotentialRelativeError: 2.283221e+00


==> dat/polygonal/hexa_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_4.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
DimVelocitySpace: 158732
DimPressureSpace: 59683
SizeSystem: 124002
DiscreteEnergyError: 3.183088e-04
DiscreteEnergyNorm: 3.245756e-01
H1PressureComponentNorm: 2.744103e+00
H1PressureComponentNormError: 1.603923e-02
H1PressureRelativeComponentNormError: 5.844982e-03
H1VelocityComponentNorm: 5.714902e-02
H1VelocityComponentNormError: 3.171237e-04
H1VelocityRelativeComponentNormError: 5.549066e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 2.744157e-05
L2PressureRelativeComponentNormError: 8.588782e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.373283e-06
L2VelocityRelativeComponentNormError: 1.766018e-04
RelativeDiscreteEnergyError: 9.806922e-04
H1VelocityElementUnknownError: 2.679730e-04
H1VelocityElementUnknownNorm: 5.718512e-02
H1VelocityElementUnknownRelativeError: 3.130483e+00
H1VelocityPotentialError: 5.656809e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 2.168170e+00
L2PressureElementUnknownError: 2.018125e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 2.093804e-01
L2VelocityElementUnknownError: 1.377438e-06
L2VelocityElementUnknownNorm: 7.776166e-03
L2VelocityElementUnknownRelativeError: 2.461269e+00
L2VelocityPotentialError: 2.383934e-07
L2VelocityPotentialNorm: 7.776159e-03
L2VelocityPotentialRelativeError: 2.281307e+00


==> dat/polygonal/hexa_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.241412,121,400,4820,1926,3242,2.485494e-03,--,4.348550e-02,--,4.271783e-04,--,1.750472e-01,--,4.614337e-05,--,5.933955e-03,--,9.897321e-06,--,1.416090e-01,--,2.615419e-04,--,8.185867e-04,--,7.093141e-04,--,4.150403e-02,--,2.041344e-02,--,7.470045e-03,--
2,0.129713,441,1400,17220,6846,12082,4.180162e-04,2.87,7.315123e-03,2.87,7.454427e-05,2.81,8.306807e-02,1.20,4.305935e-06,3.82,5.537355e-04,3.82,9.444987e-07,3.78,6.298919e-02,1.30,4.017522e-05,3.02,1.257421e-04,3.02,1.199894e-04,2.86,1.662559e-02,1.47,5.633845e-03,2.07,2.054944e-03,2.08
2,0.0657364,1681,5200,64820,25686,46562,5.918798e-05,2.88,1.035788e-03,2.88,1.066472e-05,2.86,3.861289e-02,1.13,3.168190e-07,3.84,4.074236e-05,3.84,7.066557e-08,3.81,2.788275e-02,1.20,5.338156e-06,2.97,1.670759e-05,2.97,1.684842e-05,2.89,6.469204e-03,1.39,1.284972e-03,2.17,4.681992e-04,2.18
2,0.0329799,6561,20000,251220,99366,182722,7.815297e-06,2.94,1.367677e-04,2.94,1.411474e-06,2.93,1.877956e-02,1.05,2.122297e-08,3.92,2.729236e-06,3.92,4.763964e-09,3.91,1.315329e-02,1.09,6.820794e-07,2.98,2.134801e-06,2.98,2.210536e-06,2.94,2.359158e-03,1.46,2.844025e-04,2.19,1.035951e-04,2.19


==> dat/polygonal/hexa_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_1.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.241412
NbCells: 121
NbEdges: 400
DimVelocitySpace: 4820
DimPressureSpace: 1926
SizeSystem: 3242
DiscreteEnergyError: 2.499217e-03
DiscreteEnergyNorm: 3.245763e-01
H1PressureComponentNorm: 2.732706e+00
H1PressureComponentNormError: 2.041344e-02
H1PressureRelativeComponentNormError: 7.470045e-03
H1VelocityComponentNorm: 5.715686e-02
H1VelocityComponentNormError: 2.485494e-03
H1VelocityRelativeComponentNormError: 4.348550e-02
L2PressureComponentNorm: 3.195041e-01
L2PressureComponentNormError: 2.615419e-04
L2PressureRelativeComponentNormError: 8.185867e-04
L2VelocityComponentNorm: 7.776157e-03
L2VelocityComponentNormError: 4.614337e-05
L2VelocityRelativeComponentNormError: 5.933955e-03
RelativeDiscreteEnergyError: 7.699937e-03
H1VelocityElementUnknownError: 2.351795e-03
H1VelocityElementUnknownNorm: 5.732693e-02
H1VelocityElementUnknownRelativeError: 6.002575e-01
H1VelocityPotentialError: 4.271783e-04
H1VelocityPotentialNorm: 5.714363e-02
H1VelocityPotentialRelativeError: 1.750472e-01
L2PressureElementUnknownError: 7.093141e-04
L2PressureElementUnknownNorm: 3.195026e-01
L2PressureElementUnknownRelativeError: 4.150403e-02
L2VelocityElementUnknownError: 4.625067e-05
L2VelocityElementUnknownNorm: 7.776852e-03
L2VelocityElementUnknownRelativeError: 2.585584e-01
L2VelocityPotentialError: 9.897321e-06
L2VelocityPotentialNorm: 7.776229e-03
L2VelocityPotentialRelativeError: 1.416090e-01


==> dat/polygonal/hexa_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_2.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
DimVelocitySpace: 17220
DimPressureSpace: 6846
SizeSystem: 12082
DiscreteEnergyError: 4.199424e-04
DiscreteEnergyNorm: 3.245748e-01
H1PressureComponentNorm: 2.741605e+00
H1PressureComponentNormError: 5.633845e-03
H1PressureRelativeComponentNormError: 2.054944e-03
H1VelocityComponentNorm: 5.714411e-02
H1VelocityComponentNormError: 4.180162e-04
H1VelocityRelativeComponentNormError: 7.315123e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 4.017522e-05
L2PressureRelativeComponentNormError: 1.257421e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 4.305935e-06
L2VelocityRelativeComponentNormError: 5.537355e-04
RelativeDiscreteEnergyError: 1.293823e-03
H1VelocityElementUnknownError: 3.937758e-04
H1VelocityElementUnknownNorm: 5.715530e-02
H1VelocityElementUnknownRelativeError: 2.586264e-01
H1VelocityPotentialError: 7.454427e-05
H1VelocityPotentialNorm: 5.714288e-02
H1VelocityPotentialRelativeError: 8.306807e-02
L2PressureElementUnknownError: 1.199894e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 1.662559e-02
L2VelocityElementUnknownError: 4.314854e-06
L2VelocityElementUnknownNorm: 7.776173e-03
L2VelocityElementUnknownRelativeError: 1.170366e-01
L2VelocityPotentialError: 9.444987e-07
L2VelocityPotentialNorm: 7.776160e-03
L2VelocityPotentialRelativeError: 6.298919e-02


==> dat/polygonal/hexa_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_3.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0657364
NbCells: 1681
NbEdges: 5200
DimVelocitySpace: 64820
DimPressureSpace: 25686
SizeSystem: 46562
DiscreteEnergyError: 5.942822e-05
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.744499e+00
H1PressureComponentNormError: 1.284972e-03
H1PressureRelativeComponentNormError: 4.681992e-04
H1VelocityComponentNorm: 5.714295e-02
H1VelocityComponentNormError: 5.918798e-05
H1VelocityRelativeComponentNormError: 1.035788e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 5.338156e-06
L2PressureRelativeComponentNormError: 1.670759e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 3.168190e-07
L2VelocityRelativeComponentNormError: 4.074236e-05
RelativeDiscreteEnergyError: 1.830957e-04
H1VelocityElementUnknownError: 5.565320e-05
H1VelocityElementUnknownNorm: 5.714366e-02
H1VelocityElementUnknownRelativeError: 1.160029e-01
H1VelocityPotentialError: 1.066472e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 3.861289e-02
L2PressureElementUnknownError: 1.684842e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 6.469204e-03
L2VelocityElementUnknownError: 3.174277e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 5.480389e-02
L2VelocityPotentialError: 7.066557e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.788275e-02


==> dat/polygonal/hexa_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/hexa1_4.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0329799
NbCells: 6561
NbEdges: 20000
DimVelocitySpace: 251220
DimPressureSpace: 99366
SizeSystem: 182722
DiscreteEnergyError: 7.845005e-06
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.745328e+00
H1PressureComponentNormError: 2.844025e-04
H1PressureRelativeComponentNormError: 1.035951e-04
H1VelocityComponentNorm: 5.714286e-02
H1VelocityComponentNormError: 7.815297e-06
H1VelocityRelativeComponentNormError: 1.367677e-04
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 6.820794e-07
L2PressureRelativeComponentNormError: 2.134801e-06
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 2.122297e-08
L2VelocityRelativeComponentNormError: 2.729236e-06
RelativeDiscreteEnergyError: 2.417012e-05
H1VelocityElementUnknownError: 7.342863e-06
H1VelocityElementUnknownNorm: 5.714291e-02
H1VelocityElementUnknownRelativeError: 5.544869e-02
H1VelocityPotentialError: 1.411474e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.877956e-02
L2PressureElementUnknownError: 2.210536e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 2.359158e-03
L2VelocityElementUnknownError: 2.126213e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.675723e-02
L2VelocityPotentialError: 4.763964e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.315329e-02


==> dat/polygonal/locref_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.176777,160,352,1664,512,1121,9.662929e-02,--,1.748407e+00,--,6.562072e-02,--,5.885754e+00,--,1.260023e-02,--,1.621461e+00,--,8.866492e-03,--,6.153550e+00,--,7.575972e-02,--,2.486159e-01,--,1.223296e-01,--,1.477709e+01,--,7.210551e-01,--,4.497189e-01,--
0,0.0883883,640,1344,6528,1984,4481,4.099609e-02,1.24,7.234777e-01,1.27,3.436386e-02,0.93,7.364100e+00,-0.32,3.906079e-03,1.69,5.023369e-01,1.69,3.286328e-03,1.43,8.131131e+00,-0.40,4.145393e-02,0.87,1.313073e-01,0.92,6.429733e-02,0.93,8.410379e+00,0.81,5.682367e-01,0.34,3.496662e-01,0.36
0,0.0441942,2560,5248,25856,7808,17921,1.652976e-02,1.31,2.898795e-01,1.32,1.560495e-02,1.14,8.763747e+00,-0.25,1.135878e-03,1.78,1.460723e-01,1.78,1.043778e-03,1.65,1.083687e+01,-0.41,1.880963e-02,1.14,5.904818e-02,1.15,3.106212e-02,1.05,4.875579e+01,-2.54,4.170237e-01,0.45,2.557362e-01,0.45
0,0.0220971,10240,20736,102912,30976,71681,6.483533e-03,1.35,1.135215e-01,1.35,6.378802e-03,1.29,1.063465e+01,-0.28,3.108131e-04,1.87,3.997002e-02,1.87,2.979813e-04,1.81,1.436642e+01,-0.41,7.448419e-03,1.34,2.332990e-02,1.34,1.444618e-02,1.10,9.926497e+01,-1.03,2.964274e-01,0.49,1.816246e-01,0.49


==> dat/polygonal/locref_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_2.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.176777
NbCells: 160
NbEdges: 352
DimVelocitySpace: 1664
DimPressureSpace: 512
SizeSystem: 1121
DiscreteEnergyError: 1.227874e-01
DiscreteEnergyNorm: 3.096972e-01
H1PressureComponentNorm: 1.603346e+00
H1PressureComponentNormError: 7.210551e-01
H1PressureRelativeComponentNormError: 4.497189e-01
H1VelocityComponentNorm: 5.526704e-02
H1VelocityComponentNormError: 9.662929e-02
H1VelocityRelativeComponentNormError: 1.748407e+00
L2PressureComponentNorm: 3.047260e-01
L2PressureComponentNormError: 7.575972e-02
L2PressureRelativeComponentNormError: 2.486159e-01
L2VelocityComponentNorm: 7.770913e-03
L2VelocityComponentNormError: 1.260023e-02
L2VelocityRelativeComponentNormError: 1.621461e+00
RelativeDiscreteEnergyError: 3.964758e-01
H1VelocityElementUnknownError: 4.990339e-02
H1VelocityElementUnknownNorm: 7.581022e-02
H1VelocityElementUnknownRelativeError: 5.269019e+00
H1VelocityPotentialError: 6.562072e-02
H1VelocityPotentialNorm: 8.477370e-02
H1VelocityPotentialRelativeError: 5.885754e+00
L2PressureElementUnknownError: 1.223296e-01
L2PressureElementUnknownNorm: 2.377963e-01
L2PressureElementUnknownRelativeError: 1.477709e+01
L2VelocityElementUnknownError: 1.260346e-02
L2VelocityElementUnknownNorm: 1.562544e-02
L2VelocityElementUnknownRelativeError: 5.916757e+00
L2VelocityPotentialError: 8.866492e-03
L2VelocityPotentialNorm: 1.201942e-02
L2VelocityPotentialRelativeError: 6.153550e+00


==> dat/polygonal/locref_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_3.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0883883
NbCells: 640
NbEdges: 1344
DimVelocitySpace: 6528
DimPressureSpace: 1984
SizeSystem: 4481
DiscreteEnergyError: 5.830187e-02
DiscreteEnergyNorm: 3.207469e-01
H1PressureComponentNorm: 1.625083e+00
H1PressureComponentNormError: 5.682367e-01
H1PressureRelativeComponentNormError: 3.496662e-01
H1VelocityComponentNorm: 5.666532e-02
H1VelocityComponentNormError: 4.099609e-02
H1VelocityRelativeComponentNormError: 7.234777e-01
L2PressureComponentNorm: 3.157018e-01
L2PressureComponentNormError: 4.145393e-02
L2PressureRelativeComponentNormError: 1.313073e-01
L2VelocityComponentNorm: 7.775815e-03
L2VelocityComponentNormError: 3.906079e-03
L2VelocityRelativeComponentNormError: 5.023369e-01
RelativeDiscreteEnergyError: 1.817691e-01
H1VelocityElementUnknownError: 2.146640e-02
H1VelocityElementUnknownNorm: 6.109658e-02
H1VelocityElementUnknownRelativeError: 6.232601e+00
H1VelocityPotentialError: 3.436386e-02
H1VelocityPotentialNorm: 6.588109e-02
H1VelocityPotentialRelativeError: 7.364100e+00
L2PressureElementUnknownError: 6.429733e-02
L2PressureElementUnknownNorm: 2.840250e-01
L2PressureElementUnknownRelativeError: 8.410379e+00
L2VelocityElementUnknownError: 3.906761e-03
L2VelocityElementUnknownNorm: 9.081675e-03
L2VelocityElementUnknownRelativeError: 8.267749e+00
L2VelocityPotentialError: 3.286328e-03
L2VelocityPotentialNorm: 8.543098e-03
L2VelocityPotentialRelativeError: 8.131131e+00


==> dat/polygonal/locref_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_4.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0441942
NbCells: 2560
NbEdges: 5248
DimVelocitySpace: 25856
DimPressureSpace: 7808
SizeSystem: 17921
DiscreteEnergyError: 2.504067e-02
DiscreteEnergyNorm: 3.236107e-01
H1PressureComponentNorm: 1.630679e+00
H1PressureComponentNormError: 4.170237e-01
H1PressureRelativeComponentNormError: 2.557362e-01
H1VelocityComponentNorm: 5.702289e-02
H1VelocityComponentNormError: 1.652976e-02
H1VelocityRelativeComponentNormError: 2.898795e-01
L2PressureComponentNorm: 3.185471e-01
L2PressureComponentNormError: 1.880963e-02
L2PressureRelativeComponentNormError: 5.904818e-02
L2VelocityComponentNorm: 7.776136e-03
L2VelocityComponentNormError: 1.135878e-03
L2VelocityRelativeComponentNormError: 1.460723e-01
RelativeDiscreteEnergyError: 7.737900e-02
H1VelocityElementUnknownError: 9.256064e-03
H1VelocityElementUnknownNorm: 5.790232e-02
H1VelocityElementUnknownRelativeError: 7.605186e+00
H1VelocityPotentialError: 1.560495e-02
H1VelocityPotentialNorm: 5.898503e-02
H1VelocityPotentialRelativeError: 8.763747e+00
L2PressureElementUnknownError: 3.106212e-02
L2PressureElementUnknownNorm: 3.065494e-01
L2PressureElementUnknownRelativeError: 4.875579e+01
L2VelocityElementUnknownError: 1.136027e-03
L2VelocityElementUnknownNorm: 7.968918e-03
L2VelocityElementUnknownRelativeError: 1.122886e+01
L2VelocityPotentialError: 1.043778e-03
L2VelocityPotentialNorm: 7.875692e-03
L2VelocityPotentialRelativeError: 1.083687e+01


==> dat/polygonal/locref_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_5.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0220971
NbCells: 10240
NbEdges: 20736
DimVelocitySpace: 102912
DimPressureSpace: 30976
SizeSystem: 71681
DiscreteEnergyError: 9.874975e-03
DiscreteEnergyNorm: 3.243332e-01
H1PressureComponentNorm: 1.632088e+00
H1PressureComponentNormError: 2.964274e-01
H1PressureRelativeComponentNormError: 1.816246e-01
H1VelocityComponentNorm: 5.711282e-02
H1VelocityComponentNormError: 6.483533e-03
H1VelocityRelativeComponentNormError: 1.135215e-01
L2PressureComponentNorm: 3.192650e-01
L2PressureComponentNormError: 7.448419e-03
L2PressureRelativeComponentNormError: 2.332990e-02
L2VelocityComponentNorm: 7.776157e-03
L2VelocityComponentNormError: 3.108131e-04
L2VelocityRelativeComponentNormError: 3.997002e-02
RelativeDiscreteEnergyError: 3.044701e-02
H1VelocityElementUnknownError: 3.771739e-03
H1VelocityElementUnknownNorm: 5.726263e-02
H1VelocityElementUnknownRelativeError: 9.696330e+00
H1VelocityPotentialError: 6.378802e-03
H1VelocityPotentialNorm: 5.742123e-02
H1VelocityPotentialRelativeError: 1.063465e+01
L2PressureElementUnknownError: 1.444618e-02
L2PressureElementUnknownNorm: 3.154178e-01
L2PressureElementUnknownRelativeError: 9.926497e+01
L2VelocityElementUnknownError: 3.108471e-04
L2VelocityElementUnknownNorm: 7.809579e-03
L2VelocityElementUnknownRelativeError: 1.546159e+01
L2VelocityPotentialError: 2.979813e-04
L2VelocityPotentialNorm: 7.788486e-03
L2VelocityPotentialRelativeError: 1.436642e+01


==> dat/polygonal/locref_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.176777,160,352,3328,1184,2081,3.419560e-02,--,5.976958e-01,--,2.922194e-03,--,6.627224e-01,--,1.009461e-03,--,1.298160e-01,--,6.113120e-05,--,2.162331e-01,--,1.309813e-03,--,4.101578e-03,--,1.023181e-02,--,4.492134e-01,--,9.387605e-02,--,3.534754e-02,--
1,0.0883883,640,1344,13056,4608,8321,8.705068e-03,1.97,1.522722e-01,1.97,6.775391e-04,2.11,5.550887e-01,0.26,1.285386e-04,2.97,1.652983e-02,2.97,6.530443e-06,3.23,2.120543e-01,0.03,1.873541e-04,2.81,5.864082e-04,2.81,2.595901e-03,1.98,2.458881e-01,0.87,4.591735e-02,1.03,1.686474e-02,1.07
1,0.0441942,2560,5248,51712,18176,33281,2.190150e-03,1.99,3.832310e-02,1.99,1.594929e-04,2.09,5.602196e-01,-0.01,1.615289e-05,2.99,2.077232e-03,2.99,6.990477e-07,3.22,2.390285e-01,-0.17,2.489209e-05,2.91,7.790850e-05,2.91,6.510732e-04,2.00,1.880276e-01,0.39,2.269867e-02,1.02,8.284608e-03,1.03
1,0.0220971,10240,20736,205824,72192,133121,5.489024e-04,2.00,9.605503e-03,2.00,3.859099e-05,2.05,5.796412e-01,-0.05,2.022588e-06,3.00,2.601012e-04,3.00,7.936535e-08,3.14,2.588482e-01,-0.11,3.227847e-06,2.95,1.010265e-05,2.95,1.628892e-04,2.00,1.546327e-01,0.28,1.130305e-02,1.01,4.118912e-03,1.01


==> dat/polygonal/locref_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_2.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.176777
NbCells: 160
NbEdges: 352
DimVelocitySpace: 3328
DimPressureSpace: 1184
SizeSystem: 2081
DiscreteEnergyError: 3.422068e-02
DiscreteEnergyNorm: 3.244281e-01
H1PressureComponentNorm: 2.655802e+00
H1PressureComponentNormError: 9.387605e-02
H1PressureRelativeComponentNormError: 3.534754e-02
H1VelocityComponentNorm: 5.721239e-02
H1VelocityComponentNormError: 3.419560e-02
H1VelocityRelativeComponentNormError: 5.976958e-01
L2PressureComponentNorm: 3.193436e-01
L2PressureComponentNormError: 1.309813e-03
L2PressureRelativeComponentNormError: 4.101578e-03
L2VelocityComponentNorm: 7.776090e-03
L2VelocityComponentNormError: 1.009461e-03
L2VelocityRelativeComponentNormError: 1.298160e-01
RelativeDiscreteEnergyError: 1.054800e-01
H1VelocityElementUnknownError: 2.837457e-02
H1VelocityElementUnknownNorm: 6.625045e-02
H1VelocityElementUnknownRelativeError: 3.527813e+00
H1VelocityPotentialError: 2.922194e-03
H1VelocityPotentialNorm: 5.715840e-02
H1VelocityPotentialRelativeError: 6.627224e-01
L2PressureElementUnknownError: 1.023181e-02
L2PressureElementUnknownNorm: 3.193432e-01
L2PressureElementUnknownRelativeError: 4.492134e-01
L2VelocityElementUnknownError: 1.009982e-03
L2VelocityElementUnknownNorm: 7.888780e-03
L2VelocityElementUnknownRelativeError: 2.284253e+00
L2VelocityPotentialError: 6.113120e-05
L2VelocityPotentialNorm: 7.800315e-03
L2VelocityPotentialRelativeError: 2.162331e-01


==> dat/polygonal/locref_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_3.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0883883
NbCells: 640
NbEdges: 1344
DimVelocitySpace: 13056
DimPressureSpace: 4608
SizeSystem: 8321
DiscreteEnergyError: 8.707084e-03
DiscreteEnergyNorm: 3.245686e-01
H1PressureComponentNorm: 2.722684e+00
H1PressureComponentNormError: 4.591735e-02
H1PressureRelativeComponentNormError: 1.686474e-02
H1VelocityComponentNorm: 5.716780e-02
H1VelocityComponentNormError: 8.705068e-03
H1VelocityRelativeComponentNormError: 1.522722e-01
L2PressureComponentNorm: 3.194943e-01
L2PressureComponentNormError: 1.873541e-04
L2PressureRelativeComponentNormError: 5.864082e-04
L2VelocityComponentNorm: 7.776157e-03
L2VelocityComponentNormError: 1.285386e-04
L2VelocityRelativeComponentNormError: 1.652983e-02
RelativeDiscreteEnergyError: 2.682664e-02
H1VelocityElementUnknownError: 7.185463e-03
H1VelocityElementUnknownNorm: 5.831011e-02
H1VelocityElementUnknownRelativeError: 3.238387e+00
H1VelocityPotentialError: 6.775391e-04
H1VelocityPotentialNorm: 5.714245e-02
H1VelocityPotentialRelativeError: 5.550887e-01
L2PressureElementUnknownError: 2.595901e-03
L2PressureElementUnknownNorm: 3.194945e-01
L2PressureElementUnknownRelativeError: 2.458881e-01
L2VelocityElementUnknownError: 1.286063e-04
L2VelocityElementUnknownNorm: 7.781001e-03
L2VelocityElementUnknownRelativeError: 2.159803e+00
L2VelocityPotentialError: 6.530443e-06
L2VelocityPotentialNorm: 7.778327e-03
L2VelocityPotentialRelativeError: 2.120543e-01


==> dat/polygonal/locref_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_4.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0441942
NbCells: 2560
NbEdges: 5248
DimVelocitySpace: 51712
DimPressureSpace: 18176
SizeSystem: 33281
DiscreteEnergyError: 2.190291e-03
DiscreteEnergyNorm: 3.245751e-01
H1PressureComponentNorm: 2.739860e+00
H1PressureComponentNormError: 2.269867e-02
H1PressureRelativeComponentNormError: 8.284608e-03
H1VelocityComponentNorm: 5.714960e-02
H1VelocityComponentNormError: 2.190150e-03
H1VelocityRelativeComponentNormError: 3.832310e-02
L2PressureComponentNorm: 3.195042e-01
L2PressureComponentNormError: 2.489209e-05
L2PressureRelativeComponentNormError: 7.790850e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.615289e-05
L2VelocityRelativeComponentNormError: 2.077232e-03
RelativeDiscreteEnergyError: 6.748180e-03
H1VelocityElementUnknownError: 1.803398e-03
H1VelocityElementUnknownNorm: 5.735638e-02
H1VelocityElementUnknownRelativeError: 3.029936e+00
H1VelocityPotentialError: 1.594929e-04
H1VelocityPotentialNorm: 5.714278e-02
H1VelocityPotentialRelativeError: 5.602196e-01
L2PressureElementUnknownError: 6.510732e-04
L2PressureElementUnknownNorm: 3.195042e-01
L2PressureElementUnknownRelativeError: 1.880276e-01
L2VelocityElementUnknownError: 1.616143e-05
L2VelocityElementUnknownNorm: 7.776439e-03
L2VelocityElementUnknownRelativeError: 2.131561e+00
L2VelocityPotentialError: 6.990477e-07
L2VelocityPotentialNorm: 7.776318e-03
L2VelocityPotentialRelativeError: 2.390285e-01


==> dat/polygonal/locref_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_5.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0220971
NbCells: 10240
NbEdges: 20736
DimVelocitySpace: 205824
DimPressureSpace: 72192
SizeSystem: 133121
DiscreteEnergyError: 5.489119e-04
DiscreteEnergyNorm: 3.245748e-01
H1PressureComponentNorm: 2.744182e+00
H1PressureComponentNormError: 1.130305e-02
H1PressureRelativeComponentNormError: 4.118912e-03
H1VelocityComponentNorm: 5.714457e-02
H1VelocityComponentNormError: 5.489024e-04
H1VelocityRelativeComponentNormError: 9.605503e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 3.227847e-06
L2PressureRelativeComponentNormError: 1.010265e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 2.022588e-06
L2VelocityRelativeComponentNormError: 2.601012e-04
RelativeDiscreteEnergyError: 1.691172e-03
H1VelocityElementUnknownError: 4.514445e-04
H1VelocityElementUnknownNorm: 5.719144e-02
H1VelocityElementUnknownRelativeError: 2.964229e+00
H1VelocityPotentialError: 3.859099e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 5.796412e-01
L2PressureElementUnknownError: 1.628892e-04
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.546327e-01
L2VelocityElementUnknownError: 2.023658e-06
L2VelocityElementUnknownNorm: 7.776176e-03
L2VelocityElementUnknownRelativeError: 2.129783e+00
L2VelocityPotentialError: 7.936535e-08
L2VelocityPotentialNorm: 7.776169e-03
L2VelocityPotentialRelativeError: 2.588482e-01


==> dat/polygonal/locref_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.176777,160,352,5312,2016,3041,4.385363e-03,--,7.673731e-02,--,3.551913e-04,--,8.822167e-02,--,6.724034e-05,--,8.646988e-03,--,4.645085e-06,--,2.090590e-02,--,1.904914e-04,--,5.962092e-04,--,6.266453e-04,--,3.013876e-02,--,9.422046e-03,--,3.463460e-03,--
2,0.0883883,640,1344,20864,7872,12161,5.582283e-04,2.97,9.768937e-03,2.97,4.762003e-05,2.90,4.191280e-02,1.07,4.278387e-06,3.97,5.501930e-04,3.97,3.194758e-07,3.86,1.128075e-02,0.89,2.847426e-05,2.74,8.911998e-05,2.74,8.089633e-05,2.95,8.778494e-03,1.78,2.515133e-03,1.91,9.181671e-04,1.92
2,0.0441942,2560,5248,82688,31104,48641,7.038299e-05,2.99,1.231702e-03,2.99,6.108618e-06,2.96,2.095357e-02,1.00,2.695583e-07,3.99,3.466471e-05,3.99,2.082572e-08,3.94,6.097004e-03,0.89,3.835956e-06,2.89,1.200594e-05,2.89,1.024469e-05,2.98,3.360305e-03,1.39,6.160654e-04,2.03,2.245102e-04,2.03
2,0.0220971,10240,20736,329216,123648,194561,8.841014e-06,2.99,1.547177e-04,2.99,7.707985e-07,2.99,1.057414e-02,0.99,1.692408e-08,3.99,2.176406e-06,3.99,1.324258e-09,3.98,3.196256e-03,0.93,4.942612e-07,2.96,1.546960e-06,2.96,1.287186e-06,2.99,1.379018e-03,1.28,1.475172e-04,2.06,5.373582e-05,2.06


==> dat/polygonal/locref_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_2.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.176777
NbCells: 160
NbEdges: 352
DimVelocitySpace: 5312
DimPressureSpace: 2016
SizeSystem: 3041
DiscreteEnergyError: 4.389498e-03
DiscreteEnergyNorm: 3.245749e-01
H1PressureComponentNorm: 2.720415e+00
H1PressureComponentNormError: 9.422046e-03
H1PressureRelativeComponentNormError: 3.463460e-03
H1VelocityComponentNorm: 5.714772e-02
H1VelocityComponentNormError: 4.385363e-03
H1VelocityRelativeComponentNormError: 7.673731e-02
L2PressureComponentNorm: 3.195043e-01
L2PressureComponentNormError: 1.904914e-04
L2PressureRelativeComponentNormError: 5.962092e-04
L2VelocityComponentNorm: 7.776157e-03
L2VelocityComponentNormError: 6.724034e-05
L2VelocityRelativeComponentNormError: 8.646988e-03
RelativeDiscreteEnergyError: 1.352384e-02
H1VelocityElementUnknownError: 4.121021e-03
H1VelocityElementUnknownNorm: 5.747744e-02
H1VelocityElementUnknownRelativeError: 8.560878e-01
H1VelocityPotentialError: 3.551913e-04
H1VelocityPotentialNorm: 5.714295e-02
H1VelocityPotentialRelativeError: 8.822167e-02
L2PressureElementUnknownError: 6.266453e-04
L2PressureElementUnknownNorm: 3.195042e-01
L2PressureElementUnknownRelativeError: 3.013876e-02
L2VelocityElementUnknownError: 6.731076e-05
L2VelocityElementUnknownNorm: 7.777238e-03
L2VelocityElementUnknownRelativeError: 2.839425e-01
L2VelocityPotentialError: 4.645085e-06
L2VelocityPotentialNorm: 7.776406e-03
L2VelocityPotentialRelativeError: 2.090590e-02


==> dat/polygonal/locref_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_3.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0883883
NbCells: 640
NbEdges: 1344
DimVelocitySpace: 20864
DimPressureSpace: 7872
SizeSystem: 12161
DiscreteEnergyError: 5.589541e-04
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.739298e+00
H1PressureComponentNormError: 2.515133e-03
H1PressureRelativeComponentNormError: 9.181671e-04
H1VelocityComponentNorm: 5.714320e-02
H1VelocityComponentNormError: 5.582283e-04
H1VelocityRelativeComponentNormError: 9.768937e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 2.847426e-05
L2PressureRelativeComponentNormError: 8.911998e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 4.278387e-06
L2VelocityRelativeComponentNormError: 5.501930e-04
RelativeDiscreteEnergyError: 1.722113e-03
H1VelocityElementUnknownError: 5.244660e-04
H1VelocityElementUnknownNorm: 5.715770e-02
H1VelocityElementUnknownRelativeError: 3.638669e-01
H1VelocityPotentialError: 4.762003e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.191280e-02
L2PressureElementUnknownError: 8.089633e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 8.778494e-03
L2VelocityElementUnknownError: 4.282997e-06
L2VelocityElementUnknownNorm: 7.776173e-03
L2VelocityElementUnknownRelativeError: 1.276139e-01
L2VelocityPotentialError: 3.194758e-07
L2VelocityPotentialNorm: 7.776163e-03
L2VelocityPotentialRelativeError: 1.128075e-02


==> dat/polygonal/locref_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_4.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0441942
NbCells: 2560
NbEdges: 5248
DimVelocitySpace: 82688
DimPressureSpace: 31104
SizeSystem: 48641
DiscreteEnergyError: 7.048745e-05
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.744042e+00
H1PressureComponentNormError: 6.160654e-04
H1PressureRelativeComponentNormError: 2.245102e-04
H1VelocityComponentNorm: 5.714288e-02
H1VelocityComponentNormError: 7.038299e-05
H1VelocityRelativeComponentNormError: 1.231702e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 3.835956e-06
L2PressureRelativeComponentNormError: 1.200594e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 2.695583e-07
L2VelocityRelativeComponentNormError: 3.466471e-05
RelativeDiscreteEnergyError: 2.171687e-04
H1VelocityElementUnknownError: 6.610488e-05
H1VelocityElementUnknownNorm: 5.714370e-02
H1VelocityElementUnknownRelativeError: 1.669087e-01
H1VelocityPotentialError: 6.108618e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.095357e-02
L2PressureElementUnknownError: 1.024469e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 3.360305e-03
L2VelocityElementUnknownError: 2.698486e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 6.100590e-02
L2VelocityPotentialError: 2.082572e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 6.097004e-03


==> dat/polygonal/locref_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh3_5.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0220971
NbCells: 10240
NbEdges: 20736
DimVelocitySpace: 329216
DimPressureSpace: 123648
SizeSystem: 194561
DiscreteEnergyError: 8.854819e-06
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.745230e+00
H1PressureComponentNormError: 1.475172e-04
H1PressureRelativeComponentNormError: 5.373582e-05
H1VelocityComponentNorm: 5.714286e-02
H1VelocityComponentNormError: 8.841014e-06
H1VelocityRelativeComponentNormError: 1.547177e-04
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 4.942612e-07
L2PressureRelativeComponentNormError: 1.546960e-06
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.692408e-08
L2VelocityRelativeComponentNormError: 2.176406e-06
RelativeDiscreteEnergyError: 2.728131e-05
H1VelocityElementUnknownError: 8.301661e-06
H1VelocityElementUnknownNorm: 5.714291e-02
H1VelocityElementUnknownRelativeError: 8.027781e-02
H1VelocityPotentialError: 7.707985e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.057414e-02
L2PressureElementUnknownError: 1.287186e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.379018e-03
L2VelocityElementUnknownError: 1.694221e-08
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 2.988939e-02
L2VelocityPotentialError: 1.324258e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 3.196256e-03


==> dat/polygonal/tri_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,520,148,301,2.871509e-01,--,5.435654e+00,--,1.388025e-01,--,6.589890e+00,--,2.593695e-02,--,3.342518e+00,--,1.600589e-02,--,7.025917e+00,--,1.181657e-01,--,3.944886e-01,--,1.622211e-01,--,2.415421e+01,--,8.665168e-01,--,6.437571e-01,--
0,0.125,224,352,2048,576,1217,1.777113e-01,0.69,3.163654e+00,0.78,8.032856e-02,0.79,1.089548e+01,-0.73,8.742641e-03,1.57,1.124429e+00,1.57,6.711338e-03,1.25,9.663279e+00,-0.46,7.136302e-02,0.73,2.271077e-01,0.80,9.186025e-02,0.82,2.631091e+01,-0.12,7.546761e-01,0.20,5.430463e-01,0.25
0,0.0625,896,1376,8128,2272,4897,1.056728e-01,0.75,1.857235e+00,0.77,4.066457e-02,0.98,1.669122e+01,-0.62,2.754628e-03,1.67,3.542431e-01,1.67,2.345353e-03,1.52,1.331828e+01,-0.46,3.546204e-02,1.01,1.114575e-01,1.03,4.594438e-02,1.00,4.145263e+01,-0.66,6.117084e-01,0.30,4.354385e-01,0.32
0,0.03125,3584,5440,32384,9024,19649,5.919433e-02,0.84,1.037016e+00,0.84,1.909566e-02,1.09,2.180854e+01,-0.39,7.961755e-04,1.79,1.023868e-01,1.79,7.104760e-04,1.72,1.772210e+01,-0.41,1.499777e-02,1.24,4.699004e-02,1.25,2.096028e-02,1.13,8.934738e+01,-1.11,4.944891e-01,0.31,3.509562e-01,0.31
0,0.015625,14336,21632,129280,35968,78721,3.155741e-02,0.91,5.524033e-01,0.91,8.815891e-03,1.12,2.752879e+01,-0.34,2.154894e-04,1.89,2.771155e-02,1.89,1.964997e-04,1.85,2.249493e+01,-0.34,5.693412e-03,1.40,1.782417e-02,1.40,9.278032e-03,1.18,7.576409e+01,0.24,4.173236e-01,0.24,2.959647e-01,0.25


==> dat/polygonal/tri_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 520
DimPressureSpace: 148
SizeSystem: 301
DiscreteEnergyError: 3.105137e-01
DiscreteEnergyNorm: 3.041641e-01
H1PressureComponentNorm: 1.346031e+00
H1PressureComponentNormError: 8.665168e-01
H1PressureRelativeComponentNormError: 6.437571e-01
H1VelocityComponentNorm: 5.282729e-02
H1VelocityComponentNormError: 2.871509e-01
H1VelocityRelativeComponentNormError: 5.435654e+00
L2PressureComponentNorm: 2.995415e-01
L2PressureComponentNormError: 1.181657e-01
L2PressureRelativeComponentNormError: 3.944886e-01
L2VelocityComponentNorm: 7.759704e-03
L2VelocityComponentNormError: 2.593695e-02
L2VelocityRelativeComponentNormError: 3.342518e+00
RelativeDiscreteEnergyError: 1.020876e+00
H1VelocityElementUnknownError: 2.406661e-01
H1VelocityElementUnknownNorm: 2.481784e-01
H1VelocityElementUnknownRelativeError: 6.539296e+00
H1VelocityPotentialError: 1.388025e-01
H1VelocityPotentialNorm: 1.486005e-01
H1VelocityPotentialRelativeError: 6.589890e+00
L2PressureElementUnknownError: 1.622211e-01
L2PressureElementUnknownNorm: 1.893263e-01
L2PressureElementUnknownRelativeError: 2.415421e+01
L2VelocityElementUnknownError: 2.594190e-02
L2VelocityElementUnknownNorm: 2.791379e-02
L2VelocityElementUnknownRelativeError: 6.221025e+00
L2VelocityPotentialError: 1.600589e-02
L2VelocityPotentialNorm: 1.798151e-02
L2VelocityPotentialRelativeError: 7.025917e+00


==> dat/polygonal/tri_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 2048
DimPressureSpace: 576
SizeSystem: 1217
DiscreteEnergyError: 1.915046e-01
DiscreteEnergyNorm: 3.192068e-01
H1PressureComponentNorm: 1.389708e+00
H1PressureComponentNormError: 7.546761e-01
H1PressureRelativeComponentNormError: 5.430463e-01
H1VelocityComponentNorm: 5.617280e-02
H1VelocityComponentNormError: 1.777113e-01
H1VelocityRelativeComponentNormError: 3.163654e+00
L2PressureComponentNorm: 3.142254e-01
L2PressureComponentNormError: 7.136302e-02
L2PressureRelativeComponentNormError: 2.271077e-01
L2VelocityComponentNorm: 7.775181e-03
L2VelocityComponentNormError: 8.742641e-03
L2VelocityRelativeComponentNormError: 1.124429e+00
RelativeDiscreteEnergyError: 5.999388e-01
H1VelocityElementUnknownError: 1.584531e-01
H1VelocityElementUnknownNorm: 1.688642e-01
H1VelocityElementUnknownRelativeError: 1.294797e+01
H1VelocityPotentialError: 8.032856e-02
H1VelocityPotentialNorm: 9.801499e-02
H1VelocityPotentialRelativeError: 1.089548e+01
L2PressureElementUnknownError: 9.186025e-02
L2PressureElementUnknownNorm: 2.560773e-01
L2PressureElementUnknownRelativeError: 2.631091e+01
L2VelocityElementUnknownError: 8.743509e-03
L2VelocityElementUnknownNorm: 1.221056e-02
L2VelocityElementUnknownRelativeError: 9.604062e+00
L2VelocityPotentialError: 6.711338e-03
L2VelocityPotentialNorm: 1.038307e-02
L2VelocityPotentialRelativeError: 9.663279e+00


==> dat/polygonal/tri_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 8128
DimPressureSpace: 2272
SizeSystem: 4897
DiscreteEnergyError: 1.114643e-01
DiscreteEnergyNorm: 3.232141e-01
H1PressureComponentNorm: 1.404810e+00
H1PressureComponentNormError: 6.117084e-01
H1PressureRelativeComponentNormError: 4.354385e-01
H1VelocityComponentNorm: 5.689792e-02
H1VelocityComponentNormError: 1.056728e-01
H1VelocityRelativeComponentNormError: 1.857235e+00
L2PressureComponentNorm: 3.181666e-01
L2PressureComponentNormError: 3.546204e-02
L2PressureRelativeComponentNormError: 1.114575e-01
L2VelocityComponentNorm: 7.776096e-03
L2VelocityComponentNormError: 2.754628e-03
L2VelocityRelativeComponentNormError: 3.542431e-01
RelativeDiscreteEnergyError: 3.448622e-01
H1VelocityElementUnknownError: 9.660387e-02
H1VelocityElementUnknownNorm: 1.124085e-01
H1VelocityElementUnknownRelativeError: 2.467394e+01
H1VelocityPotentialError: 4.066457e-02
H1VelocityPotentialNorm: 6.993376e-02
H1VelocityPotentialRelativeError: 1.669122e+01
L2PressureElementUnknownError: 4.594438e-02
L2PressureElementUnknownNorm: 2.938241e-01
L2PressureElementUnknownRelativeError: 4.145263e+01
L2VelocityElementUnknownError: 2.754803e-03
L2VelocityElementUnknownNorm: 8.445146e-03
L2VelocityElementUnknownRelativeError: 1.367487e+01
L2VelocityPotentialError: 2.345353e-03
L2VelocityPotentialNorm: 8.169935e-03
L2VelocityPotentialRelativeError: 1.331828e+01


==> dat/polygonal/tri_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 32384
DimPressureSpace: 9024
SizeSystem: 19649
DiscreteEnergyError: 6.106473e-02
DiscreteEnergyNorm: 3.242333e-01
H1PressureComponentNorm: 1.408977e+00
H1PressureComponentNormError: 4.944891e-01
H1PressureRelativeComponentNormError: 3.509562e-01
H1VelocityComponentNorm: 5.708140e-02
H1VelocityComponentNormError: 5.919433e-02
H1VelocityRelativeComponentNormError: 1.037016e+00
L2PressureComponentNorm: 3.191691e-01
L2PressureComponentNormError: 1.499777e-02
L2PressureRelativeComponentNormError: 4.699004e-02
L2VelocityComponentNorm: 7.776154e-03
L2VelocityComponentNormError: 7.961755e-04
L2VelocityRelativeComponentNormError: 1.023868e-01
RelativeDiscreteEnergyError: 1.883358e-01
H1VelocityElementUnknownError: 5.456341e-02
H1VelocityElementUnknownNorm: 7.907154e-02
H1VelocityElementUnknownRelativeError: 4.900111e+01
H1VelocityPotentialError: 1.909566e-02
H1VelocityPotentialNorm: 6.019033e-02
H1VelocityPotentialRelativeError: 2.180854e+01
L2PressureElementUnknownError: 2.096028e-02
L2PressureElementUnknownNorm: 3.107213e-01
L2PressureElementUnknownRelativeError: 8.934738e+01
L2VelocityElementUnknownError: 7.962133e-04
L2VelocityElementUnknownNorm: 7.871121e-03
L2VelocityElementUnknownRelativeError: 1.833548e+01
L2VelocityPotentialError: 7.104760e-04
L2VelocityPotentialNorm: 7.823259e-03
L2VelocityPotentialRelativeError: 1.772210e+01


==> dat/polygonal/tri_k0_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilisationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 129280
DimPressureSpace: 35968
SizeSystem: 78721
DiscreteEnergyError: 3.206688e-02
DiscreteEnergyNorm: 3.244892e-01
H1PressureComponentNorm: 1.410045e+00
H1PressureComponentNormError: 4.173236e-01
H1PressureRelativeComponentNormError: 2.959647e-01
H1VelocityComponentNorm: 5.712748e-02
H1VelocityComponentNormError: 3.155741e-02
H1VelocityRelativeComponentNormError: 5.524033e-01
L2PressureComponentNorm: 3.194208e-01
L2PressureComponentNormError: 5.693412e-03
L2PressureRelativeComponentNormError: 1.782417e-02
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 2.154894e-04
L2VelocityRelativeComponentNormError: 2.771155e-02
RelativeDiscreteEnergyError: 9.882267e-02
H1VelocityElementUnknownError: 2.916684e-02
H1VelocityElementUnknownNorm: 6.417561e-02
H1VelocityElementUnknownRelativeError: 6.837853e+01
H1VelocityPotentialError: 8.815891e-03
H1VelocityPotentialNorm: 5.780359e-02
H1VelocityPotentialRelativeError: 2.752879e+01
L2PressureElementUnknownError: 9.278032e-03
L2PressureElementUnknownNorm: 3.168610e-01
L2PressureElementUnknownRelativeError: 7.576409e+01
L2VelocityElementUnknownError: 2.154982e-04
L2VelocityElementUnknownNorm: 7.793116e-03
L2VelocityElementUnknownRelativeError: 2.347508e+01
L2VelocityPotentialError: 1.964997e-04
L2VelocityPotentialNorm: 7.782627e-03
L2VelocityPotentialRelativeError: 2.249493e+01


==> dat/polygonal/tri_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,1040,352,545,1.094570e-01,--,1.900447e+00,--,1.442178e-02,--,1.989815e+00,--,3.566780e-03,--,4.586886e-01,--,5.455960e-04,--,9.527811e-01,--,9.971271e-03,--,3.125346e-02,--,1.981847e-02,--,6.040231e-01,--,2.549580e-01,--,9.775135e-02,--
1,0.125,224,352,4096,1376,2209,2.864697e-02,1.93,4.999889e-01,1.93,4.029509e-03,1.84,1.595420e+00,0.32,4.708069e-04,2.92,6.054495e-02,2.92,7.396471e-05,2.88,8.047099e-01,0.24,2.444760e-03,2.03,7.652488e-03,2.03,5.155631e-03,1.94,5.064962e-01,0.25,1.315432e-01,0.95,4.855305e-02,1.01
1,0.0625,896,1376,16256,5440,8897,7.259557e-03,1.98,1.269546e-01,1.98,1.048116e-03,1.94,1.380899e+00,0.21,5.981108e-05,2.98,7.691598e-03,2.98,9.481457e-06,2.96,7.532543e-01,0.10,5.908448e-04,2.05,1.849263e-03,2.05,1.294411e-03,1.99,3.367038e-01,0.59,6.545777e-02,1.01,2.392106e-02,1.02
1,0.03125,3584,5440,64768,21632,35713,1.824671e-03,1.99,3.192619e-02,1.99,2.671313e-04,1.97,1.299970e+00,0.09,7.525256e-06,2.99,9.677345e-04,2.99,1.202422e-06,2.98,7.355058e-01,0.03,1.452048e-04,2.02,4.544685e-04,2.02,3.234213e-04,2.00,2.274073e-01,0.57,3.252235e-02,1.01,1.185514e-02,1.01
1,0.015625,14336,21632,258560,86272,143105,4.572920e-04,2.00,8.002262e-03,2.00,6.745664e-05,1.99,1.271213e+00,0.03,9.435208e-07,3.00,1.213351e-04,3.00,1.516119e-07,2.99,7.289014e-01,0.01,3.603847e-05,2.01,1.127948e-04,2.01,8.079766e-05,2.00,1.703067e-01,0.42,1.619787e-02,1.01,5.900760e-03,1.01


==> dat/polygonal/tri_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1040
DimPressureSpace: 352
SizeSystem: 545
DiscreteEnergyError: 1.099102e-01
DiscreteEnergyNorm: 3.242024e-01
H1PressureComponentNorm: 2.608230e+00
H1PressureComponentNormError: 2.549580e-01
H1PressureRelativeComponentNormError: 9.775135e-02
H1VelocityComponentNorm: 5.759539e-02
H1VelocityComponentNormError: 1.094570e-01
H1VelocityRelativeComponentNormError: 1.900447e+00
L2PressureComponentNorm: 3.190454e-01
L2PressureComponentNormError: 9.971271e-03
L2PressureRelativeComponentNormError: 3.125346e-02
L2VelocityComponentNorm: 7.776037e-03
L2VelocityComponentNormError: 3.566780e-03
L2VelocityRelativeComponentNormError: 4.586886e-01
RelativeDiscreteEnergyError: 3.390173e-01
H1VelocityElementUnknownError: 9.367901e-02
H1VelocityElementUnknownNorm: 1.141919e-01
H1VelocityElementUnknownRelativeError: 4.889387e+00
H1VelocityPotentialError: 1.442178e-02
H1VelocityPotentialNorm: 5.883087e-02
H1VelocityPotentialRelativeError: 1.989815e+00
L2PressureElementUnknownError: 1.981847e-02
L2PressureElementUnknownNorm: 3.185161e-01
L2PressureElementUnknownRelativeError: 6.040231e-01
L2VelocityElementUnknownError: 3.567041e-03
L2VelocityElementUnknownNorm: 8.646419e-03
L2VelocityElementUnknownRelativeError: 3.313167e+00
L2VelocityPotentialError: 5.455960e-04
L2VelocityPotentialNorm: 7.809901e-03
L2VelocityPotentialRelativeError: 9.527811e-01


==> dat/polygonal/tri_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 4096
DimPressureSpace: 1376
SizeSystem: 2209
DiscreteEnergyError: 2.875110e-02
DiscreteEnergyNorm: 3.245697e-01
H1PressureComponentNorm: 2.709268e+00
H1PressureComponentNormError: 1.315432e-01
H1PressureRelativeComponentNormError: 4.855305e-02
H1VelocityComponentNorm: 5.729521e-02
H1VelocityComponentNormError: 2.864697e-02
H1VelocityRelativeComponentNormError: 4.999889e-01
L2PressureComponentNorm: 3.194726e-01
L2PressureComponentNormError: 2.444760e-03
L2PressureRelativeComponentNormError: 7.652488e-03
L2VelocityComponentNorm: 7.776155e-03
L2VelocityComponentNormError: 4.708069e-04
L2VelocityRelativeComponentNormError: 6.054495e-02
RelativeDiscreteEnergyError: 8.858220e-02
H1VelocityElementUnknownError: 2.452907e-02
H1VelocityElementUnknownNorm: 6.410038e-02
H1VelocityElementUnknownRelativeError: 5.841328e+00
H1VelocityPotentialError: 4.029509e-03
H1VelocityPotentialNorm: 5.727501e-02
H1VelocityPotentialRelativeError: 1.595420e+00
L2PressureElementUnknownError: 5.155631e-03
L2PressureElementUnknownNorm: 3.194523e-01
L2PressureElementUnknownRelativeError: 5.064962e-01
L2VelocityElementUnknownError: 4.708572e-04
L2VelocityElementUnknownNorm: 7.798121e-03
L2VelocityElementUnknownRelativeError: 3.132397e+00
L2VelocityPotentialError: 7.396471e-05
L2VelocityPotentialNorm: 7.777650e-03
L2VelocityPotentialRelativeError: 8.047099e-01


==> dat/polygonal/tri_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 16256
DimPressureSpace: 5440
SizeSystem: 8897
DiscreteEnergyError: 7.283562e-03
DiscreteEnergyNorm: 3.245795e-01
H1PressureComponentNorm: 2.736408e+00
H1PressureComponentNormError: 6.545777e-02
H1PressureRelativeComponentNormError: 2.392106e-02
H1VelocityComponentNorm: 5.718233e-02
H1VelocityComponentNormError: 7.259557e-03
H1VelocityRelativeComponentNormError: 1.269546e-01
L2PressureComponentNorm: 3.195027e-01
L2PressureComponentNormError: 5.908448e-04
L2PressureRelativeComponentNormError: 1.849263e-03
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 5.981108e-05
L2VelocityRelativeComponentNormError: 7.691598e-03
RelativeDiscreteEnergyError: 2.244000e-02
H1VelocityElementUnknownError: 6.221106e-03
H1VelocityElementUnknownNorm: 5.800058e-02
H1VelocityElementUnknownRelativeError: 5.267883e+00
H1VelocityPotentialError: 1.048116e-03
H1VelocityPotentialNorm: 5.715183e-02
H1VelocityPotentialRelativeError: 1.380899e+00
L2PressureElementUnknownError: 1.294411e-03
L2PressureElementUnknownNorm: 3.195025e-01
L2PressureElementUnknownRelativeError: 3.367038e-01
L2VelocityElementUnknownError: 5.981747e-05
L2VelocityElementUnknownNorm: 7.776887e-03
L2VelocityElementUnknownRelativeError: 3.049749e+00
L2VelocityPotentialError: 9.481457e-06
L2VelocityPotentialNorm: 7.776234e-03
L2VelocityPotentialRelativeError: 7.532543e-01


==> dat/polygonal/tri_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 64768
DimPressureSpace: 21632
SizeSystem: 35713
DiscreteEnergyError: 1.830440e-03
DiscreteEnergyNorm: 3.245762e-01
H1PressureComponentNorm: 2.743313e+00
H1PressureComponentNormError: 3.252235e-02
H1PressureRelativeComponentNormError: 1.185514e-02
H1VelocityComponentNorm: 5.715280e-02
H1VelocityComponentNormError: 1.824671e-03
H1VelocityRelativeComponentNormError: 3.192619e-02
L2PressureComponentNorm: 3.195047e-01
L2PressureComponentNormError: 1.452048e-04
L2PressureRelativeComponentNormError: 4.544685e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 7.525256e-06
L2VelocityRelativeComponentNormError: 9.677345e-04
RelativeDiscreteEnergyError: 5.639476e-03
H1VelocityElementUnknownError: 1.564847e-03
H1VelocityElementUnknownNorm: 5.729518e-02
H1VelocityElementUnknownRelativeError: 4.896343e+00
H1VelocityPotentialError: 2.671313e-04
H1VelocityPotentialNorm: 5.714344e-02
H1VelocityPotentialRelativeError: 1.299970e+00
L2PressureElementUnknownError: 3.234213e-04
L2PressureElementUnknownNorm: 3.195047e-01
L2PressureElementUnknownRelativeError: 2.274073e-01
L2VelocityElementUnknownError: 7.526051e-06
L2VelocityElementUnknownNorm: 7.776193e-03
L2VelocityElementUnknownRelativeError: 3.045576e+00
L2VelocityPotentialError: 1.202422e-06
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 7.355058e-01


==> dat/polygonal/tri_k1_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilisationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 258560
DimPressureSpace: 86272
SizeSystem: 143105
DiscreteEnergyError: 4.587099e-04
DiscreteEnergyNorm: 3.245750e-01
H1PressureComponentNorm: 2.745047e+00
H1PressureComponentNormError: 1.619787e-02
H1PressureRelativeComponentNormError: 5.900760e-03
H1VelocityComponentNorm: 5.714535e-02
H1VelocityComponentNormError: 4.572920e-04
H1VelocityRelativeComponentNormError: 8.002262e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 3.603847e-05
L2PressureRelativeComponentNormError: 1.127948e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 9.435208e-07
L2VelocityRelativeComponentNormError: 1.213351e-04
RelativeDiscreteEnergyError: 1.413263e-03
H1VelocityElementUnknownError: 3.923695e-04
H1VelocityElementUnknownNorm: 5.717695e-02
H1VelocityElementUnknownRelativeError: 4.764733e+00
H1VelocityPotentialError: 6.745664e-05
H1VelocityPotentialNorm: 5.714289e-02
H1VelocityPotentialRelativeError: 1.271213e+00
L2PressureElementUnknownError: 8.079766e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.703067e-01
L2VelocityElementUnknownError: 9.436198e-07
L2VelocityElementUnknownNorm: 7.776160e-03
L2VelocityElementUnknownRelativeError: 3.055794e+00
L2VelocityPotentialError: 1.516119e-07
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 7.289014e-01


==> dat/polygonal/tri_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,L2PressureElementUnknownError,L2PressureElementUnknownErrorRate,L2PressureElementUnknownRelativeError,L2PressureElementUnknownRelativeErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1672,612,789,2.229905e-02,--,3.898767e-01,--,1.419633e-03,--,2.212430e-01,--,4.267495e-04,--,5.487924e-02,--,3.575930e-05,--,7.328434e-02,--,1.104445e-03,--,3.456782e-03,--,1.929552e-03,--,6.072326e-02,--,3.889566e-02,--,1.436226e-02,--
2,0.125,224,352,6592,2400,3201,2.913007e-03,2.94,5.097551e-02,2.94,2.057320e-04,2.79,9.583224e-02,1.21,2.782726e-05,3.94,3.578535e-03,3.94,2.784274e-06,3.68,3.451183e-02,1.09,1.603266e-04,2.78,5.017971e-04,2.78,2.616729e-04,2.88,3.059908e-02,0.99,1.044578e-02,1.90,3.817866e-03,1.91
2,0.0625,896,1376,26176,9504,12897,3.697032e-04,2.98,6.469790e-03,2.98,2.803240e-05,2.88,4.346465e-02,1.14,1.766127e-06,3.98,2.271208e-04,3.98,1.983784e-07,3.81,1.714585e-02,1.01,2.182177e-05,2.88,6.829872e-05,2.88,3.404905e-05,2.94,9.765129e-03,1.65,2.679706e-03,1.96,9.768515e-04,1.97
2,0.03125,3584,5440,104320,37824,51777,4.652907e-05,2.99,8.142586e-04,2.99,3.679046e-06,2.93,2.088142e-02,1.06,1.112016e-07,3.99,1.430032e-05,3.99,1.332765e-08,3.90,8.600083e-03,1.00,2.855088e-06,2.93,8.935978e-06,2.93,4.345630e-06,2.97,3.194457e-03,1.61,6.760640e-04,1.99,2.462874e-04,1.99
2,0.015625,14336,21632,416512,150912,207489,5.835491e-06,3.00,1.021211e-04,3.00,4.719275e-07,2.96,1.028990e-02,1.02,6.976227e-09,3.99,8.971303e-07,3.99,8.650121e-10,3.95,4.313585e-03,1.00,3.653625e-07,2.97,1.143527e-06,2.97,5.490198e-07,2.98,1.297904e-03,1.30,1.695502e-04,2.00,6.175624e-05,2.00


==> dat/polygonal/tri_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1672
DimPressureSpace: 612
SizeSystem: 789
DiscreteEnergyError: 2.232638e-02
DiscreteEnergyNorm: 3.245799e-01
H1PressureComponentNorm: 2.708185e+00
H1PressureComponentNormError: 3.889566e-02
H1PressureRelativeComponentNormError: 1.436226e-02
H1VelocityComponentNorm: 5.719513e-02
H1VelocityComponentNormError: 2.229905e-02
H1VelocityRelativeComponentNormError: 3.898767e-01
L2PressureComponentNorm: 3.195009e-01
L2PressureComponentNormError: 1.104445e-03
L2PressureRelativeComponentNormError: 3.456782e-03
L2VelocityComponentNorm: 7.776156e-03
L2VelocityComponentNormError: 4.267495e-04
L2VelocityRelativeComponentNormError: 5.487924e-02
RelativeDiscreteEnergyError: 6.878547e-02
H1VelocityElementUnknownError: 2.072934e-02
H1VelocityElementUnknownNorm: 6.173171e-02
H1VelocityElementUnknownRelativeError: 2.488226e+00
H1VelocityPotentialError: 1.419633e-03
H1VelocityPotentialNorm: 5.715655e-02
H1VelocityPotentialRelativeError: 2.212430e-01
L2PressureElementUnknownError: 1.929552e-03
L2PressureElementUnknownNorm: 3.194454e-01
L2PressureElementUnknownRelativeError: 6.072326e-02
L2VelocityElementUnknownError: 4.267928e-04
L2VelocityElementUnknownNorm: 7.792065e-03
L2VelocityElementUnknownRelativeError: 9.754909e-01
L2VelocityPotentialError: 3.575930e-05
L2VelocityPotentialNorm: 7.776501e-03
L2VelocityPotentialRelativeError: 7.328434e-02


==> dat/polygonal/tri_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 6592
DimPressureSpace: 2400
SizeSystem: 3201
DiscreteEnergyError: 2.917415e-03
DiscreteEnergyNorm: 3.245749e-01
H1PressureComponentNorm: 2.736025e+00
H1PressureComponentNormError: 1.044578e-02
H1PressureRelativeComponentNormError: 3.817866e-03
H1VelocityComponentNorm: 5.714522e-02
H1VelocityComponentNormError: 2.913007e-03
H1VelocityRelativeComponentNormError: 5.097551e-02
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 1.603266e-04
L2PressureRelativeComponentNormError: 5.017971e-04
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 2.782726e-05
L2VelocityRelativeComponentNormError: 3.578535e-03
RelativeDiscreteEnergyError: 8.988420e-03
H1VelocityElementUnknownError: 2.714994e-03
H1VelocityElementUnknownNorm: 5.726088e-02
H1VelocityElementUnknownRelativeError: 1.231995e+00
H1VelocityPotentialError: 2.057320e-04
H1VelocityPotentialNorm: 5.714317e-02
H1VelocityPotentialRelativeError: 9.583224e-02
L2PressureElementUnknownError: 2.616729e-04
L2PressureElementUnknownNorm: 3.195026e-01
L2PressureElementUnknownRelativeError: 3.059908e-02
L2VelocityElementUnknownError: 2.782946e-05
L2VelocityElementUnknownNorm: 7.776263e-03
L2VelocityElementUnknownRelativeError: 4.620927e-01
L2VelocityPotentialError: 2.784274e-06
L2VelocityPotentialNorm: 7.776163e-03
L2VelocityPotentialRelativeError: 3.451183e-02


==> dat/polygonal/tri_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 26176
DimPressureSpace: 9504
SizeSystem: 12897
DiscreteEnergyError: 3.703466e-04
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.743208e+00
H1PressureComponentNormError: 2.679706e-03
H1PressureRelativeComponentNormError: 9.768515e-04
H1VelocityComponentNorm: 5.714300e-02
H1VelocityComponentNormError: 3.697032e-04
H1VelocityRelativeComponentNormError: 6.469790e-03
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 2.182177e-05
L2PressureRelativeComponentNormError: 6.829872e-05
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.766127e-06
L2VelocityRelativeComponentNormError: 2.271208e-04
RelativeDiscreteEnergyError: 1.141022e-03
H1VelocityElementUnknownError: 3.451629e-04
H1VelocityElementUnknownNorm: 5.714714e-02
H1VelocityElementUnknownRelativeError: 5.805832e-01
H1VelocityPotentialError: 2.803240e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.346465e-02
L2PressureElementUnknownError: 3.404905e-05
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 9.765129e-03
L2VelocityElementUnknownError: 1.766247e-06
L2VelocityElementUnknownNorm: 7.776159e-03
L2VelocityElementUnknownRelativeError: 2.250118e-01
L2VelocityPotentialError: 1.983784e-07
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.714585e-02


==> dat/polygonal/tri_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 104320
DimPressureSpace: 37824
SizeSystem: 51777
DiscreteEnergyError: 4.661658e-05
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.745020e+00
H1PressureComponentNormError: 6.760640e-04
H1PressureRelativeComponentNormError: 2.462874e-04
H1VelocityComponentNorm: 5.714287e-02
H1VelocityComponentNormError: 4.652907e-05
H1VelocityRelativeComponentNormError: 8.142586e-04
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 2.855088e-06
L2PressureRelativeComponentNormError: 8.935978e-06
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 1.112016e-07
L2VelocityRelativeComponentNormError: 1.430032e-05
RelativeDiscreteEnergyError: 1.436237e-04
H1VelocityElementUnknownError: 4.348759e-05
H1VelocityElementUnknownNorm: 5.714308e-02
H1VelocityElementUnknownRelativeError: 2.827151e-01
H1VelocityPotentialError: 3.679046e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.088142e-02
L2PressureElementUnknownError: 4.345630e-06
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 3.194457e-03
L2VelocityElementUnknownError: 1.112087e-07
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 1.110991e-01
L2VelocityPotentialError: 1.332765e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 8.600083e-03


==> dat/polygonal/tri_k2_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilisationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 416512
DimPressureSpace: 150912
SizeSystem: 207489
DiscreteEnergyError: 5.846917e-06
DiscreteEnergyNorm: 3.245746e-01
H1PressureComponentNorm: 2.745474e+00
H1PressureComponentNormError: 1.695502e-04
H1PressureRelativeComponentNormError: 6.175624e-05
H1VelocityComponentNorm: 5.714286e-02
H1VelocityComponentNormError: 5.835491e-06
H1VelocityRelativeComponentNormError: 1.021211e-04
L2PressureComponentNorm: 3.195048e-01
L2PressureComponentNormError: 3.653625e-07
L2PressureRelativeComponentNormError: 1.143527e-06
L2VelocityComponentNorm: 7.776158e-03
L2VelocityComponentNormError: 6.976227e-09
L2VelocityRelativeComponentNormError: 8.971303e-07
RelativeDiscreteEnergyError: 1.801410e-05
H1VelocityElementUnknownError: 5.457376e-06
H1VelocityElementUnknownNorm: 5.714287e-02
H1VelocityElementUnknownRelativeError: 1.397882e-01
H1VelocityPotentialError: 4.719275e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.028990e-02
L2PressureElementUnknownError: 5.490198e-07
L2PressureElementUnknownNorm: 3.195048e-01
L2PressureElementUnknownRelativeError: 1.297904e-03
L2VelocityElementUnknownError: 6.976667e-09
L2VelocityElementUnknownNorm: 7.776158e-03
L2VelocityElementUnknownRelativeError: 5.521163e-02
L2VelocityPotentialError: 8.650121e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 4.313585e-03


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,352,148,301,5.091366e-02,--,1.512806e+00,--,3.763716e-02,--,5.702133e+00,--,5.452321e-03,--,7.539794e-01,--,2.192226e-03,--,2.354301e+00,--,1.057235e-05,--,3.529510e-05,--,8.618352e-05,--,6.402791e-05,--
0,0.125,224,352,1376,576,1217,2.664248e-02,0.93,7.369453e-01,1.04,1.953002e-02,0.95,6.131001e+00,-0.10,1.438660e-03,1.92,1.883216e-01,2.00,6.349527e-04,1.79,2.788920e+00,-0.24,5.209898e-06,1.02,1.658013e-05,1.09,6.906218e-05,0.32,4.969545e-05,0.37
0,0.0625,896,1376,5440,2272,4897,1.371812e-02,0.96,3.722156e-01,0.99,9.874165e-03,0.98,6.733711e+00,-0.14,3.749484e-04,1.94,4.843263e-02,1.96,1.811691e-04,1.81,3.183422e+00,-0.19,1.987649e-06,1.39,6.247195e-06,1.41,5.418204e-05,0.35,3.856894e-05,0.37
0,0.03125,3584,5440,21632,9024,19649,6.961800e-03,0.98,1.879602e-01,0.99,4.949384e-03,1.00,7.203943e+00,-0.10,9.571999e-05,1.97,1.232314e-02,1.97,4.831682e-05,1.91,3.412212e+00,-0.10,6.963471e-07,1.51,2.181750e-06,1.52,4.580614e-05,0.24,3.251022e-05,0.25
0,0.015625,14336,21632,86272,35968,78721,3.504377e-03,0.99,9.449592e-02,0.99,2.476364e-03,1.00,7.699571e+00,-0.10,2.416339e-05,1.99,3.108234e-03,1.99,1.243355e-05,1.96,3.528757e+00,-0.05,2.562386e-07,1.44,8.021974e-07,1.44,4.120983e-05,0.15,2.922589e-05,0.15


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 352
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618352e-05
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402791e-05
H1VelocityComponentNormError: 5.091366e-02
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 1.138261e-01
H1VelocityPotentialNormError: 6.319942e-02
H1VelocityRelativeComponentNormError: 1.512806e+00
H1VelocityRelativePotentialNormError: 5.552278e-01
L2PressureComponentNormError: 1.057235e-05
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529510e-05
L2VelocityComponentNormError: 5.452321e-03
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183967e-03
L2VelocityRelativeComponentNormError: 7.539794e-01
L2VelocityRelativePotentialNormError: 2.962952e-01
L2PressureDOFError: 3.651946e-05
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608755e-05
L2VelocityDOFError: 8.148576e-03
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 3.763518e-01
H1VelocityPotentialError: 3.763716e-02
H1VelocityPotentialNorm: 6.509810e-02
H1VelocityPotentialRelativeError: 5.702133e+00
L2VelocityPotentialError: 2.192226e-03
L2VelocityPotentialNorm: 8.888610e-03
L2VelocityPotentialRelativeError: 2.354301e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 1376
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906218e-05
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969545e-05
H1VelocityComponentNormError: 2.664248e-02
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 2.255382e-01
H1VelocityPotentialNormError: 3.330277e-02
H1VelocityRelativeComponentNormError: 7.369453e-01
H1VelocityRelativePotentialNormError: 1.476591e-01
L2PressureComponentNormError: 5.209898e-06
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658013e-05
L2VelocityComponentNormError: 1.438660e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.353598e-04
L2VelocityRelativeComponentNormError: 1.883216e-01
L2VelocityRelativePotentialNormError: 8.274725e-02
L2PressureDOFError: 1.851252e-05
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898368e-05
L2VelocityDOFError: 2.288384e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 9.982894e-02
H1VelocityPotentialError: 1.953002e-02
H1VelocityPotentialNorm: 5.935442e-02
H1VelocityPotentialRelativeError: 6.131001e+00
L2VelocityPotentialError: 6.349527e-04
L2VelocityPotentialNorm: 8.078795e-03
L2VelocityPotentialRelativeError: 2.788920e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 5440
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418204e-05
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856894e-05
H1VelocityComponentNormError: 1.371812e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 4.388238e-01
H1VelocityPotentialNormError: 1.724839e-02
H1VelocityRelativeComponentNormError: 3.722156e-01
H1VelocityRelativePotentialNormError: 3.930596e-02
L2PressureComponentNormError: 1.987649e-06
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247195e-06
L2VelocityComponentNormError: 3.749484e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813346e-04
L2VelocityRelativeComponentNormError: 4.843263e-02
L2VelocityRelativePotentialNormError: 2.339280e-02
L2PressureDOFError: 7.081924e-06
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367544e-06
L2VelocityDOFError: 6.324257e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 2.728097e-02
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771642e-02
H1VelocityPotentialRelativeError: 6.733711e+00
L2VelocityPotentialError: 1.811691e-04
L2VelocityPotentialNorm: 7.861549e-03
L2VelocityPotentialRelativeError: 3.183422e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 21632
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580614e-05
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251022e-05
H1VelocityComponentNormError: 6.961800e-03
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 8.695897e-01
H1VelocityPotentialNormError: 8.787702e-03
H1VelocityRelativeComponentNormError: 1.879602e-01
H1VelocityRelativePotentialNormError: 1.010557e-02
L2PressureComponentNormError: 6.963471e-07
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181750e-06
L2VelocityComponentNormError: 9.571999e-05
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.837674e-05
L2VelocityRelativeComponentNormError: 1.232314e-02
L2VelocityRelativePotentialNormError: 6.226048e-03
L2PressureDOFError: 2.545108e-06
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.658930e-06
L2VelocityDOFError: 1.663260e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 7.156147e-03
H1VelocityPotentialError: 4.949384e-03
H1VelocityPotentialNorm: 5.728743e-02
H1VelocityPotentialRelativeError: 7.203943e+00
L2VelocityPotentialError: 4.831682e-05
L2VelocityPotentialNorm: 7.798899e-03
L2VelocityPotentialRelativeError: 3.412212e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 86272
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120983e-05
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922589e-05
H1VelocityComponentNormError: 3.504377e-03
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 1.734460e+00
H1VelocityPotentialNormError: 4.433907e-03
H1VelocityRelativeComponentNormError: 9.449592e-02
H1VelocityRelativePotentialNormError: 2.556362e-03
L2PressureComponentNormError: 2.562386e-07
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.021974e-07
L2VelocityComponentNormError: 2.416339e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.245111e-05
L2VelocityRelativeComponentNormError: 3.108234e-03
L2VelocityRelativePotentialNormError: 1.601504e-03
L2PressureDOFError: 9.638021e-07
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008012e-06
L2VelocityDOFError: 4.255138e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 1.829601e-03
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717908e-02
H1VelocityPotentialRelativeError: 7.699571e+00
L2VelocityPotentialError: 1.243355e-05
L2VelocityPotentialNorm: 7.782018e-03
L2VelocityPotentialRelativeError: 3.528757e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,352,148,301,5.091366e-02,--,1.512806e+00,--,3.763716e-02,--,5.702133e+00,--,5.452321e-03,--,7.539794e-01,--,2.192226e-03,--,2.354301e+00,--,1.057235e-08,--,3.529510e-08,--,8.618352e-08,--,6.402791e-08,--
0,0.125,224,352,1376,576,1217,2.664248e-02,0.93,7.369453e-01,1.04,1.953002e-02,0.95,6.131001e+00,-0.10,1.438660e-03,1.92,1.883216e-01,2.00,6.349527e-04,1.79,2.788920e+00,-0.24,5.209898e-09,1.02,1.658013e-08,1.09,6.906218e-08,0.32,4.969545e-08,0.37
0,0.0625,896,1376,5440,2272,4897,1.371812e-02,0.96,3.722156e-01,0.99,9.874165e-03,0.98,6.733711e+00,-0.14,3.749484e-04,1.94,4.843263e-02,1.96,1.811691e-04,1.81,3.183422e+00,-0.19,1.987649e-09,1.39,6.247195e-09,1.41,5.418204e-08,0.35,3.856894e-08,0.37
0,0.03125,3584,5440,21632,9024,19649,6.961800e-03,0.98,1.879602e-01,0.99,4.949384e-03,1.00,7.203943e+00,-0.10,9.571999e-05,1.97,1.232314e-02,1.97,4.831682e-05,1.91,3.412212e+00,-0.10,6.963471e-10,1.51,2.181750e-09,1.52,4.580614e-08,0.24,3.251022e-08,0.25
0,0.015625,14336,21632,86272,35968,78721,3.504377e-03,0.99,9.449592e-02,0.99,2.476364e-03,1.00,7.699571e+00,-0.10,2.416339e-05,1.99,3.108234e-03,1.99,1.243355e-05,1.96,3.528757e+00,-0.05,2.562386e-10,1.44,8.021974e-10,1.44,4.120983e-08,0.15,2.922589e-08,0.15


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 352
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618352e-08
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402791e-08
H1VelocityComponentNormError: 5.091366e-02
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 1.138261e-01
H1VelocityPotentialNormError: 6.319942e-02
H1VelocityRelativeComponentNormError: 1.512806e+00
H1VelocityRelativePotentialNormError: 5.552278e-01
L2PressureComponentNormError: 1.057235e-08
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529510e-08
L2VelocityComponentNormError: 5.452321e-03
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183967e-03
L2VelocityRelativeComponentNormError: 7.539794e-01
L2VelocityRelativePotentialNormError: 2.962952e-01
L2PressureDOFError: 3.651946e-08
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608755e-08
L2VelocityDOFError: 8.148576e-03
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 3.763518e-01
H1VelocityPotentialError: 3.763716e-02
H1VelocityPotentialNorm: 6.509810e-02
H1VelocityPotentialRelativeError: 5.702133e+00
L2VelocityPotentialError: 2.192226e-03
L2VelocityPotentialNorm: 8.888610e-03
L2VelocityPotentialRelativeError: 2.354301e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 1376
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906218e-08
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969545e-08
H1VelocityComponentNormError: 2.664248e-02
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 2.255382e-01
H1VelocityPotentialNormError: 3.330277e-02
H1VelocityRelativeComponentNormError: 7.369453e-01
H1VelocityRelativePotentialNormError: 1.476591e-01
L2PressureComponentNormError: 5.209898e-09
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658013e-08
L2VelocityComponentNormError: 1.438660e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.353598e-04
L2VelocityRelativeComponentNormError: 1.883216e-01
L2VelocityRelativePotentialNormError: 8.274725e-02
L2PressureDOFError: 1.851252e-08
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898368e-08
L2VelocityDOFError: 2.288384e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 9.982894e-02
H1VelocityPotentialError: 1.953002e-02
H1VelocityPotentialNorm: 5.935442e-02
H1VelocityPotentialRelativeError: 6.131001e+00
L2VelocityPotentialError: 6.349527e-04
L2VelocityPotentialNorm: 8.078795e-03
L2VelocityPotentialRelativeError: 2.788920e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 5440
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418204e-08
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856894e-08
H1VelocityComponentNormError: 1.371812e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 4.388238e-01
H1VelocityPotentialNormError: 1.724839e-02
H1VelocityRelativeComponentNormError: 3.722156e-01
H1VelocityRelativePotentialNormError: 3.930596e-02
L2PressureComponentNormError: 1.987649e-09
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247195e-09
L2VelocityComponentNormError: 3.749484e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813346e-04
L2VelocityRelativeComponentNormError: 4.843263e-02
L2VelocityRelativePotentialNormError: 2.339280e-02
L2PressureDOFError: 7.081924e-09
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367544e-09
L2VelocityDOFError: 6.324257e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 2.728097e-02
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771642e-02
H1VelocityPotentialRelativeError: 6.733711e+00
L2VelocityPotentialError: 1.811691e-04
L2VelocityPotentialNorm: 7.861549e-03
L2VelocityPotentialRelativeError: 3.183422e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 21632
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580614e-08
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251022e-08
H1VelocityComponentNormError: 6.961800e-03
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 8.695897e-01
H1VelocityPotentialNormError: 8.787702e-03
H1VelocityRelativeComponentNormError: 1.879602e-01
H1VelocityRelativePotentialNormError: 1.010557e-02
L2PressureComponentNormError: 6.963471e-10
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181750e-09
L2VelocityComponentNormError: 9.571999e-05
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.837674e-05
L2VelocityRelativeComponentNormError: 1.232314e-02
L2VelocityRelativePotentialNormError: 6.226048e-03
L2PressureDOFError: 2.545108e-09
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.658930e-09
L2VelocityDOFError: 1.663260e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 7.156147e-03
H1VelocityPotentialError: 4.949384e-03
H1VelocityPotentialNorm: 5.728743e-02
H1VelocityPotentialRelativeError: 7.203943e+00
L2VelocityPotentialError: 4.831682e-05
L2VelocityPotentialNorm: 7.798899e-03
L2VelocityPotentialRelativeError: 3.412212e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 86272
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120983e-08
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922589e-08
H1VelocityComponentNormError: 3.504377e-03
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 1.734460e+00
H1VelocityPotentialNormError: 4.433907e-03
H1VelocityRelativeComponentNormError: 9.449592e-02
H1VelocityRelativePotentialNormError: 2.556362e-03
L2PressureComponentNormError: 2.562386e-10
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.021974e-10
L2VelocityComponentNormError: 2.416339e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.245111e-05
L2VelocityRelativeComponentNormError: 3.108234e-03
L2VelocityRelativePotentialNormError: 1.601504e-03
L2PressureDOFError: 9.638021e-10
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008012e-09
L2VelocityDOFError: 4.255138e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 1.829601e-03
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717908e-02
H1VelocityPotentialRelativeError: 7.699571e+00
L2VelocityPotentialError: 1.243355e-05
L2VelocityPotentialNorm: 7.782018e-03
L2VelocityPotentialRelativeError: 3.528757e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,352,148,301,5.091363e-02,--,1.512805e+00,--,3.763719e-02,--,5.702194e+00,--,5.452310e-03,--,7.539779e-01,--,2.192225e-03,--,2.354302e+00,--,1.057255e-11,--,3.529578e-11,--,8.618379e-11,--,6.402811e-11,--
0,0.125,224,352,1376,576,1217,2.664234e-02,0.93,7.369415e-01,1.04,1.952987e-02,0.95,6.131075e+00,-0.10,1.438559e-03,1.92,1.883084e-01,2.00,6.348927e-04,1.79,2.788854e+00,-0.24,5.210224e-12,1.02,1.658117e-11,1.09,6.906300e-11,0.32,4.969604e-11,0.37
0,0.0625,896,1376,5440,2272,4897,1.371811e-02,0.96,3.722155e-01,0.99,9.874163e-03,0.98,6.733744e+00,-0.14,3.749366e-04,1.94,4.843110e-02,1.96,1.811630e-04,1.81,3.183434e+00,-0.19,1.987694e-12,1.39,6.247336e-12,1.41,5.418221e-11,0.35,3.856906e-11,0.37
0,0.03125,3584,5440,21632,9024,19649,6.961792e-03,0.98,1.879600e-01,0.99,4.949376e-03,1.00,7.203964e+00,-0.10,9.569553e-05,1.97,1.231999e-02,1.97,4.830410e-05,1.91,3.412189e+00,-0.10,6.963895e-13,1.51,2.181882e-12,1.52,4.580678e-11,0.24,3.251067e-11,0.25
0,0.015625,14336,21632,86272,35968,78721,3.504375e-03,0.99,9.449589e-02,0.99,2.476363e-03,1.00,7.699581e+00,-0.10,2.415342e-05,1.99,3.106952e-03,1.99,1.242844e-05,1.96,3.528726e+00,-0.05,2.562572e-13,1.44,8.022559e-13,1.44,4.120871e-11,0.15,2.922510e-11,0.15


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 352
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618379e-11
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402811e-11
H1VelocityComponentNormError: 5.091363e-02
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 1.138261e-01
H1VelocityPotentialNormError: 6.319928e-02
H1VelocityRelativeComponentNormError: 1.512805e+00
H1VelocityRelativePotentialNormError: 5.552265e-01
L2PressureComponentNormError: 1.057255e-11
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529578e-11
L2VelocityComponentNormError: 5.452310e-03
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183965e-03
L2VelocityRelativeComponentNormError: 7.539779e-01
L2VelocityRelativePotentialNormError: 2.962950e-01
L2PressureDOFError: 3.652004e-11
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608813e-11
L2VelocityDOFError: 8.148568e-03
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 3.763514e-01
H1VelocityPotentialError: 3.763719e-02
H1VelocityPotentialNorm: 6.509803e-02
H1VelocityPotentialRelativeError: 5.702194e+00
L2VelocityPotentialError: 2.192225e-03
L2VelocityPotentialNorm: 8.888603e-03
L2VelocityPotentialRelativeError: 2.354302e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 1376
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906300e-11
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969604e-11
H1VelocityComponentNormError: 2.664234e-02
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 2.255382e-01
H1VelocityPotentialNormError: 3.330046e-02
H1VelocityRelativeComponentNormError: 7.369415e-01
H1VelocityRelativePotentialNormError: 1.476488e-01
L2PressureComponentNormError: 5.210224e-12
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658117e-11
L2VelocityComponentNormError: 1.438559e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.352843e-04
L2VelocityRelativeComponentNormError: 1.883084e-01
L2VelocityRelativePotentialNormError: 8.273742e-02
L2PressureDOFError: 1.851347e-11
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898465e-11
L2VelocityDOFError: 2.288155e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 9.981893e-02
H1VelocityPotentialError: 1.952987e-02
H1VelocityPotentialNorm: 5.935366e-02
H1VelocityPotentialRelativeError: 6.131075e+00
L2VelocityPotentialError: 6.348927e-04
L2VelocityPotentialNorm: 8.078689e-03
L2VelocityPotentialRelativeError: 2.788854e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 5440
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418221e-11
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856906e-11
H1VelocityComponentNormError: 1.371811e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 4.388238e-01
H1VelocityPotentialNormError: 1.724787e-02
H1VelocityRelativeComponentNormError: 3.722155e-01
H1VelocityRelativePotentialNormError: 3.930478e-02
L2PressureComponentNormError: 1.987694e-12
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247336e-12
L2VelocityComponentNormError: 3.749366e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813268e-04
L2VelocityRelativeComponentNormError: 4.843110e-02
L2VelocityRelativePotentialNormError: 2.339180e-02
L2PressureDOFError: 7.082035e-12
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367659e-12
L2VelocityDOFError: 6.324010e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 2.727990e-02
H1VelocityPotentialError: 9.874163e-03
H1VelocityPotentialNorm: 5.771633e-02
H1VelocityPotentialRelativeError: 6.733744e+00
L2VelocityPotentialError: 1.811630e-04
L2VelocityPotentialNorm: 7.861532e-03
L2VelocityPotentialRelativeError: 3.183434e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 21632
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580678e-11
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251067e-11
H1VelocityComponentNormError: 6.961792e-03
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 8.695897e-01
H1VelocityPotentialNormError: 8.785602e-03
H1VelocityRelativeComponentNormError: 1.879600e-01
H1VelocityRelativePotentialNormError: 1.010316e-02
L2PressureComponentNormError: 6.963895e-13
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181882e-12
L2VelocityComponentNormError: 9.569553e-05
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.836063e-05
L2VelocityRelativeComponentNormError: 1.231999e-02
L2VelocityRelativePotentialNormError: 6.223975e-03
L2PressureDOFError: 2.545207e-12
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.659033e-12
L2VelocityDOFError: 1.662748e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 7.153946e-03
H1VelocityPotentialError: 4.949376e-03
H1VelocityPotentialNorm: 5.728723e-02
H1VelocityPotentialRelativeError: 7.203964e+00
L2VelocityPotentialError: 4.830410e-05
L2VelocityPotentialNorm: 7.798871e-03
L2VelocityPotentialRelativeError: 3.412189e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 86272
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120871e-11
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922510e-11
H1VelocityComponentNormError: 3.504375e-03
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 1.734460e+00
H1VelocityPotentialNormError: 4.432243e-03
H1VelocityRelativeComponentNormError: 9.449589e-02
H1VelocityRelativePotentialNormError: 2.555403e-03
L2PressureComponentNormError: 2.562572e-13
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.022559e-13
L2VelocityComponentNormError: 2.415342e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.244464e-05
L2VelocityRelativeComponentNormError: 3.106952e-03
L2VelocityRelativePotentialNormError: 1.600673e-03
L2PressureDOFError: 9.638169e-13
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008027e-12
L2VelocityDOFError: 4.253074e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 1.828713e-03
H1VelocityPotentialError: 2.476363e-03
H1VelocityPotentialNorm: 5.717900e-02
H1VelocityPotentialRelativeError: 7.699581e+00
L2VelocityPotentialError: 1.242844e-05
L2VelocityPotentialNorm: 7.782007e-03
L2VelocityPotentialRelativeError: 3.528726e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
0,0.25,56,92,352,148,301,5.091366e-02,--,1.512806e+00,--,3.763716e-02,--,5.702133e+00,--,5.452321e-03,--,7.539794e-01,--,2.192226e-03,--,2.354301e+00,--,1.057235e-02,--,3.529510e-02,--,8.618352e-02,--,6.402791e-02,--
0,0.125,224,352,1376,576,1217,2.664248e-02,0.93,7.369453e-01,1.04,1.953002e-02,0.95,6.131001e+00,-0.10,1.438660e-03,1.92,1.883216e-01,2.00,6.349527e-04,1.79,2.788920e+00,-0.24,5.209898e-03,1.02,1.658013e-02,1.09,6.906218e-02,0.32,4.969545e-02,0.37
0,0.0625,896,1376,5440,2272,4897,1.371812e-02,0.96,3.722156e-01,0.99,9.874165e-03,0.98,6.733711e+00,-0.14,3.749484e-04,1.94,4.843263e-02,1.96,1.811691e-04,1.81,3.183422e+00,-0.19,1.987649e-03,1.39,6.247195e-03,1.41,5.418204e-02,0.35,3.856894e-02,0.37
0,0.03125,3584,5440,21632,9024,19649,6.961800e-03,0.98,1.879602e-01,0.99,4.949384e-03,1.00,7.203943e+00,-0.10,9.571999e-05,1.97,1.232314e-02,1.97,4.831682e-05,1.91,3.412212e+00,-0.10,6.963471e-04,1.51,2.181750e-03,1.52,4.580614e-02,0.24,3.251022e-02,0.25
0,0.015625,14336,21632,86272,35968,78721,3.504377e-03,0.99,9.449592e-02,0.99,2.476364e-03,1.00,7.699571e+00,-0.10,2.416339e-05,1.99,3.108234e-03,1.99,1.243355e-05,1.96,3.528757e+00,-0.05,2.562386e-04,1.44,8.021974e-04,1.44,4.120983e-02,0.15,2.922589e-02,0.15


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 352
DimPressureSpace: 148
SizeSystem: 301
H1PressureComponentNormError: 8.618352e-02
H1PressureDiscreteNorm: 1.346031e+00
H1PressureRelativeComponentNormError: 6.402791e-02
H1VelocityComponentNormError: 5.091366e-02
H1VelocityDiscreteNorm: 3.365512e-02
H1VelocityPotentialNorm: 1.138261e-01
H1VelocityPotentialNormError: 6.319942e-02
H1VelocityRelativeComponentNormError: 1.512806e+00
H1VelocityRelativePotentialNormError: 5.552278e-01
L2PressureComponentNormError: 1.057235e-02
L2PressureDiscreteNorm: 2.995415e-01
L2PressureRelativeComponentNormError: 3.529510e-02
L2VelocityComponentNormError: 5.452321e-03
L2VelocityDiscreteNorm: 7.231392e-03
L2VelocityPotentialNorm: 7.370917e-03
L2VelocityPotentialNormError: 2.183967e-03
L2VelocityRelativeComponentNormError: 7.539794e-01
L2VelocityRelativePotentialNormError: 2.962952e-01
L2PressureDOFError: 3.651946e-02
L2PressureDOFNorm: 1.011968e+00
L2PressureDOFRelativeError: 3.608755e-02
L2VelocityDOFError: 8.148576e-03
L2VelocityDOFNorm: 2.165149e-02
L2VelocityDOFRelativeError: 3.763518e-01
H1VelocityPotentialError: 3.763716e-02
H1VelocityPotentialNorm: 6.509810e-02
H1VelocityPotentialRelativeError: 5.702133e+00
L2VelocityPotentialError: 2.192226e-03
L2VelocityPotentialNorm: 8.888610e-03
L2VelocityPotentialRelativeError: 2.354301e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 1376
DimPressureSpace: 576
SizeSystem: 1217
H1PressureComponentNormError: 6.906218e-02
H1PressureDiscreteNorm: 1.389708e+00
H1PressureRelativeComponentNormError: 4.969545e-02
H1VelocityComponentNormError: 2.664248e-02
H1VelocityDiscreteNorm: 3.615259e-02
H1VelocityPotentialNorm: 2.255382e-01
H1VelocityPotentialNormError: 3.330277e-02
H1VelocityRelativeComponentNormError: 7.369453e-01
H1VelocityRelativePotentialNormError: 1.476591e-01
L2PressureComponentNormError: 5.209898e-03
L2PressureDiscreteNorm: 3.142254e-01
L2PressureRelativeComponentNormError: 1.658013e-02
L2VelocityComponentNormError: 1.438660e-03
L2VelocityDiscreteNorm: 7.639376e-03
L2VelocityPotentialNorm: 7.678319e-03
L2VelocityPotentialNormError: 6.353598e-04
L2VelocityRelativeComponentNormError: 1.883216e-01
L2VelocityRelativePotentialNormError: 8.274725e-02
L2PressureDOFError: 1.851252e-02
L2PressureDOFNorm: 9.751809e-01
L2PressureDOFRelativeError: 1.898368e-02
L2VelocityDOFError: 2.288384e-03
L2VelocityDOFNorm: 2.292305e-02
L2VelocityDOFRelativeError: 9.982894e-02
H1VelocityPotentialError: 1.953002e-02
H1VelocityPotentialNorm: 5.935442e-02
H1VelocityPotentialRelativeError: 6.131001e+00
L2VelocityPotentialError: 6.349527e-04
L2VelocityPotentialNorm: 8.078795e-03
L2VelocityPotentialRelativeError: 2.788920e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 5440
DimPressureSpace: 2272
SizeSystem: 4897
H1PressureComponentNormError: 5.418204e-02
H1PressureDiscreteNorm: 1.404810e+00
H1PressureRelativeComponentNormError: 3.856894e-02
H1VelocityComponentNormError: 1.371812e-02
H1VelocityDiscreteNorm: 3.685530e-02
H1VelocityPotentialNorm: 4.388238e-01
H1VelocityPotentialNormError: 1.724839e-02
H1VelocityRelativeComponentNormError: 3.722156e-01
H1VelocityRelativePotentialNormError: 3.930596e-02
L2PressureComponentNormError: 1.987649e-03
L2PressureDiscreteNorm: 3.181666e-01
L2PressureRelativeComponentNormError: 6.247195e-03
L2VelocityComponentNormError: 3.749484e-04
L2VelocityDiscreteNorm: 7.741649e-03
L2VelocityPotentialNorm: 7.751726e-03
L2VelocityPotentialNormError: 1.813346e-04
L2VelocityRelativeComponentNormError: 4.843263e-02
L2VelocityRelativePotentialNormError: 2.339280e-02
L2PressureDOFError: 7.081924e-03
L2PressureDOFNorm: 9.612327e-01
L2PressureDOFRelativeError: 7.367544e-03
L2VelocityDOFError: 6.324257e-04
L2VelocityDOFNorm: 2.318194e-02
L2VelocityDOFRelativeError: 2.728097e-02
H1VelocityPotentialError: 9.874165e-03
H1VelocityPotentialNorm: 5.771642e-02
H1VelocityPotentialRelativeError: 6.733711e+00
L2VelocityPotentialError: 1.811691e-04
L2VelocityPotentialNorm: 7.861549e-03
L2VelocityPotentialRelativeError: 3.183422e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 21632
DimPressureSpace: 9024
SizeSystem: 19649
H1PressureComponentNormError: 4.580614e-02
H1PressureDiscreteNorm: 1.408977e+00
H1PressureRelativeComponentNormError: 3.251022e-02
H1VelocityComponentNormError: 6.961800e-03
H1VelocityDiscreteNorm: 3.703869e-02
H1VelocityPotentialNorm: 8.695897e-01
H1VelocityPotentialNormError: 8.787702e-03
H1VelocityRelativeComponentNormError: 1.879602e-01
H1VelocityRelativePotentialNormError: 1.010557e-02
L2PressureComponentNormError: 6.963471e-04
L2PressureDiscreteNorm: 3.191691e-01
L2PressureRelativeComponentNormError: 2.181750e-03
L2VelocityComponentNormError: 9.571999e-05
L2VelocityDiscreteNorm: 7.767501e-03
L2VelocityPotentialNorm: 7.770055e-03
L2VelocityPotentialNormError: 4.837674e-05
L2VelocityRelativeComponentNormError: 1.232314e-02
L2VelocityRelativePotentialNormError: 6.226048e-03
L2PressureDOFError: 2.545108e-03
L2PressureDOFNorm: 9.571927e-01
L2PressureDOFRelativeError: 2.658930e-03
L2VelocityDOFError: 1.663260e-04
L2VelocityDOFNorm: 2.324239e-02
L2VelocityDOFRelativeError: 7.156147e-03
H1VelocityPotentialError: 4.949384e-03
H1VelocityPotentialNorm: 5.728743e-02
H1VelocityPotentialRelativeError: 7.203943e+00
L2VelocityPotentialError: 4.831682e-05
L2VelocityPotentialNorm: 7.798899e-03
L2VelocityPotentialRelativeError: 3.412212e+00


==> dat/rtn-pk-pk-pk/tri_k0_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 0
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 86272
DimPressureSpace: 35968
SizeSystem: 78721
H1PressureComponentNormError: 4.120983e-02
H1PressureDiscreteNorm: 1.410045e+00
H1PressureRelativeComponentNormError: 2.922589e-02
H1VelocityComponentNormError: 3.504377e-03
H1VelocityDiscreteNorm: 3.708495e-02
H1VelocityPotentialNorm: 1.734460e+00
H1VelocityPotentialNormError: 4.433907e-03
H1VelocityRelativeComponentNormError: 9.449592e-02
H1VelocityRelativePotentialNormError: 2.556362e-03
L2PressureComponentNormError: 2.562386e-04
L2PressureDiscreteNorm: 3.194208e-01
L2PressureRelativeComponentNormError: 8.021974e-04
L2VelocityComponentNormError: 2.416339e-05
L2VelocityDiscreteNorm: 7.773992e-03
L2VelocityPotentialNorm: 7.774633e-03
L2VelocityPotentialNormError: 1.245111e-05
L2VelocityRelativeComponentNormError: 3.108234e-03
L2VelocityRelativePotentialNormError: 1.601504e-03
L2PressureDOFError: 9.638021e-04
L2PressureDOFNorm: 9.561417e-01
L2PressureDOFRelativeError: 1.008012e-03
L2VelocityDOFError: 4.255138e-05
L2VelocityDOFNorm: 2.325720e-02
L2VelocityDOFRelativeError: 1.829601e-03
H1VelocityPotentialError: 2.476364e-03
H1VelocityPotentialNorm: 5.717908e-02
H1VelocityPotentialRelativeError: 7.699571e+00
L2VelocityPotentialError: 1.243355e-05
L2VelocityPotentialNorm: 7.782018e-03
L2VelocityPotentialRelativeError: 3.528757e+00


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,816,352,545,1.260873e-02,--,2.412025e-01,--,5.067568e-03,--,7.851915e-01,--,4.695794e-04,--,6.052760e-02,--,1.661224e-04,--,3.636018e-01,--,2.574142e-06,--,8.068264e-06,--,6.618758e-05,--,2.537644e-05,--
1,0.125,224,352,3200,1376,2209,3.495394e-03,1.85,6.234089e-02,1.95,1.437499e-03,1.82,5.721743e-01,0.46,6.391980e-05,2.88,8.221213e-03,2.88,2.394042e-05,2.79,2.328244e-01,0.64,7.023496e-07,1.87,2.198466e-06,1.88,3.464779e-05,0.93,1.278862e-05,0.99
1,0.0625,896,1376,12672,5440,8897,9.150857e-04,1.93,1.609071e-02,1.95,3.657393e-04,1.97,4.901071e-01,0.22,8.347818e-06,2.94,1.073525e-03,2.94,3.061214e-06,2.97,2.057747e-01,0.18,1.747567e-07,2.01,5.469648e-07,2.01,1.700548e-05,1.03,6.214527e-06,1.04
1,0.03125,3584,5440,50432,21632,35713,2.353234e-04,1.96,4.123102e-03,1.96,9.211973e-05,1.99,4.782658e-01,0.04,1.076894e-06,2.95,1.384867e-04,2.95,3.867520e-07,2.98,2.042422e-01,0.01,4.309645e-08,2.02,1.348852e-07,2.02,8.360815e-06,1.02,3.047707e-06,1.03
1,0.015625,14336,21632,201216,86272,143105,5.983437e-05,1.98,1.047416e-03,1.98,2.312937e-05,1.99,4.844655e-01,-0.02,1.373785e-07,2.97,1.766662e-05,2.97,4.860589e-08,2.99,2.066230e-01,-0.02,1.063320e-08,2.02,3.328024e-08,2.02,4.132086e-06,1.02,1.505288e-06,1.02


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 816
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618758e-05
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537644e-05
H1VelocityComponentNormError: 1.260873e-02
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 3.104720e-01
H1VelocityPotentialNormError: 1.107142e-02
H1VelocityRelativeComponentNormError: 2.412025e-01
H1VelocityRelativePotentialNormError: 3.565995e-02
L2PressureComponentNormError: 2.574142e-06
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068264e-06
L2VelocityComponentNormError: 4.695794e-04
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.214139e-03
L2VelocityPotentialNormError: 3.377218e-04
L2VelocityRelativeComponentNormError: 6.052760e-02
L2VelocityRelativePotentialNormError: 4.681388e-02
L2PressureDOFError: 1.270332e-05
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189619e-05
L2VelocityDOFError: 5.459172e-04
L2VelocityDOFNorm: 2.272063e-02
L2VelocityDOFRelativeError: 2.402739e-02
H1VelocityPotentialError: 5.067568e-03
H1VelocityPotentialNorm: 5.713375e-02
H1VelocityPotentialRelativeError: 7.851915e-01
L2VelocityPotentialError: 1.661224e-04
L2VelocityPotentialNorm: 7.788612e-03
L2VelocityPotentialRelativeError: 3.636018e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 3200
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464779e-05
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278862e-05
H1VelocityComponentNormError: 3.495394e-03
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 6.400267e-01
H1VelocityPotentialNormError: 3.057585e-03
H1VelocityRelativeComponentNormError: 6.234089e-02
H1VelocityRelativePotentialNormError: 4.777278e-03
L2PressureComponentNormError: 7.023496e-07
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198466e-06
L2VelocityComponentNormError: 6.391980e-05
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.373325e-03
L2VelocityPotentialNormError: 4.668588e-05
L2VelocityRelativeComponentNormError: 8.221213e-03
L2VelocityRelativePotentialNormError: 6.331727e-03
L2PressureDOFError: 3.469893e-06
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501565e-06
L2VelocityDOFError: 7.704008e-05
L2VelocityDOFNorm: 2.322611e-02
L2VelocityDOFRelativeError: 3.316961e-03
H1VelocityPotentialError: 1.437499e-03
H1VelocityPotentialNorm: 5.714514e-02
H1VelocityPotentialRelativeError: 5.721743e-01
L2VelocityPotentialError: 2.394042e-05
L2VelocityPotentialNorm: 7.777373e-03
L2VelocityPotentialRelativeError: 2.328244e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 12672
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700548e-05
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214527e-06
H1VelocityComponentNormError: 9.150857e-04
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 1.287497e+00
H1VelocityPotentialNormError: 8.031189e-04
H1VelocityRelativeComponentNormError: 1.609071e-02
H1VelocityRelativePotentialNormError: 6.237831e-04
L2PressureComponentNormError: 1.747567e-07
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.469648e-07
L2VelocityComponentNormError: 8.347818e-06
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.371745e-03
L2VelocityPotentialNormError: 6.151993e-06
L2VelocityRelativeComponentNormError: 1.073525e-03
L2VelocityRelativePotentialNormError: 8.345368e-04
L2PressureDOFError: 8.627786e-07
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.937890e-07
L2VelocityDOFError: 1.004694e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 4.319465e-04
H1VelocityPotentialError: 3.657393e-04
H1VelocityPotentialNorm: 5.714298e-02
H1VelocityPotentialRelativeError: 4.901071e-01
L2VelocityPotentialError: 3.061214e-06
L2VelocityPotentialNorm: 7.776225e-03
L2VelocityPotentialRelativeError: 2.057747e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 50432
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.360815e-06
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.047707e-06
H1VelocityComponentNormError: 2.353234e-04
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 2.588321e+00
H1VelocityPotentialNormError: 2.071803e-04
H1VelocityRelativeComponentNormError: 4.123102e-03
H1VelocityRelativePotentialNormError: 8.004431e-05
L2PressureComponentNormError: 4.309645e-08
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.348852e-07
L2VelocityComponentNormError: 1.076894e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.392407e-03
L2VelocityPotentialNormError: 7.956868e-07
L2VelocityRelativeComponentNormError: 1.384867e-04
L2VelocityRelativePotentialNormError: 1.076357e-04
L2PressureDOFError: 2.126196e-07
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.218904e-07
L2VelocityDOFError: 1.293420e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 5.560240e-05
H1VelocityPotentialError: 9.211973e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.782658e-01
L2VelocityPotentialError: 3.867520e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 2.042422e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 201216
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.132086e-06
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.505288e-06
H1VelocityComponentNormError: 5.983437e-05
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.183365e+00
H1VelocityPotentialNormError: 5.283825e-05
H1VelocityRelativeComponentNormError: 1.047416e-03
H1VelocityRelativePotentialNormError: 1.019381e-05
L2PressureComponentNormError: 1.063320e-08
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.328024e-08
L2VelocityComponentNormError: 1.373785e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.398538e-03
L2VelocityPotentialNormError: 1.015602e-07
L2VelocityRelativeComponentNormError: 1.766662e-05
L2VelocityRelativePotentialNormError: 1.372706e-05
L2PressureDOFError: 5.247004e-08
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.486209e-08
L2VelocityDOFError: 1.647614e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 7.082825e-06
H1VelocityPotentialError: 2.312937e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.844655e-01
L2VelocityPotentialError: 4.860589e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066230e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,816,352,545,1.260873e-02,--,2.412025e-01,--,5.067568e-03,--,7.851915e-01,--,4.695794e-04,--,6.052760e-02,--,1.661224e-04,--,3.636018e-01,--,2.574142e-09,--,8.068264e-09,--,6.618758e-08,--,2.537644e-08,--
1,0.125,224,352,3200,1376,2209,3.495394e-03,1.85,6.234089e-02,1.95,1.437499e-03,1.82,5.721743e-01,0.46,6.391980e-05,2.88,8.221213e-03,2.88,2.394042e-05,2.79,2.328244e-01,0.64,7.023496e-10,1.87,2.198466e-09,1.88,3.464779e-08,0.93,1.278862e-08,0.99
1,0.0625,896,1376,12672,5440,8897,9.150857e-04,1.93,1.609071e-02,1.95,3.657393e-04,1.97,4.901071e-01,0.22,8.347818e-06,2.94,1.073525e-03,2.94,3.061214e-06,2.97,2.057747e-01,0.18,1.747568e-10,2.01,5.469648e-10,2.01,1.700548e-08,1.03,6.214527e-09,1.04
1,0.03125,3584,5440,50432,21632,35713,2.353234e-04,1.96,4.123102e-03,1.96,9.211973e-05,1.99,4.782658e-01,0.04,1.076894e-06,2.95,1.384867e-04,2.95,3.867520e-07,2.98,2.042422e-01,0.01,4.309646e-11,2.02,1.348852e-10,2.02,8.360814e-09,1.02,3.047706e-09,1.03
1,0.015625,14336,21632,201216,86272,143105,5.983437e-05,1.98,1.047416e-03,1.98,2.312937e-05,1.99,4.844655e-01,-0.02,1.373785e-07,2.97,1.766662e-05,2.97,4.860590e-08,2.99,2.066230e-01,-0.02,1.063319e-11,2.02,3.328020e-11,2.02,4.132082e-09,1.02,1.505286e-09,1.02


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 816
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618758e-08
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537644e-08
H1VelocityComponentNormError: 1.260873e-02
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 3.104720e-01
H1VelocityPotentialNormError: 1.107142e-02
H1VelocityRelativeComponentNormError: 2.412025e-01
H1VelocityRelativePotentialNormError: 3.565995e-02
L2PressureComponentNormError: 2.574142e-09
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068264e-09
L2VelocityComponentNormError: 4.695794e-04
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.214139e-03
L2VelocityPotentialNormError: 3.377218e-04
L2VelocityRelativeComponentNormError: 6.052760e-02
L2VelocityRelativePotentialNormError: 4.681388e-02
L2PressureDOFError: 1.270332e-08
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189619e-08
L2VelocityDOFError: 5.459172e-04
L2VelocityDOFNorm: 2.272063e-02
L2VelocityDOFRelativeError: 2.402739e-02
H1VelocityPotentialError: 5.067568e-03
H1VelocityPotentialNorm: 5.713375e-02
H1VelocityPotentialRelativeError: 7.851915e-01
L2VelocityPotentialError: 1.661224e-04
L2VelocityPotentialNorm: 7.788612e-03
L2VelocityPotentialRelativeError: 3.636018e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 3200
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464779e-08
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278862e-08
H1VelocityComponentNormError: 3.495394e-03
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 6.400267e-01
H1VelocityPotentialNormError: 3.057585e-03
H1VelocityRelativeComponentNormError: 6.234089e-02
H1VelocityRelativePotentialNormError: 4.777278e-03
L2PressureComponentNormError: 7.023496e-10
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198466e-09
L2VelocityComponentNormError: 6.391980e-05
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.373325e-03
L2VelocityPotentialNormError: 4.668588e-05
L2VelocityRelativeComponentNormError: 8.221213e-03
L2VelocityRelativePotentialNormError: 6.331727e-03
L2PressureDOFError: 3.469893e-09
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501565e-09
L2VelocityDOFError: 7.704008e-05
L2VelocityDOFNorm: 2.322611e-02
L2VelocityDOFRelativeError: 3.316961e-03
H1VelocityPotentialError: 1.437499e-03
H1VelocityPotentialNorm: 5.714514e-02
H1VelocityPotentialRelativeError: 5.721743e-01
L2VelocityPotentialError: 2.394042e-05
L2VelocityPotentialNorm: 7.777373e-03
L2VelocityPotentialRelativeError: 2.328244e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 12672
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700548e-08
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214527e-09
H1VelocityComponentNormError: 9.150857e-04
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 1.287497e+00
H1VelocityPotentialNormError: 8.031189e-04
H1VelocityRelativeComponentNormError: 1.609071e-02
H1VelocityRelativePotentialNormError: 6.237831e-04
L2PressureComponentNormError: 1.747568e-10
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.469648e-10
L2VelocityComponentNormError: 8.347818e-06
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.371745e-03
L2VelocityPotentialNormError: 6.151993e-06
L2VelocityRelativeComponentNormError: 1.073525e-03
L2VelocityRelativePotentialNormError: 8.345368e-04
L2PressureDOFError: 8.627786e-10
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.937890e-10
L2VelocityDOFError: 1.004694e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 4.319465e-04
H1VelocityPotentialError: 3.657393e-04
H1VelocityPotentialNorm: 5.714298e-02
H1VelocityPotentialRelativeError: 4.901071e-01
L2VelocityPotentialError: 3.061214e-06
L2VelocityPotentialNorm: 7.776225e-03
L2VelocityPotentialRelativeError: 2.057747e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 50432
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.360814e-09
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.047706e-09
H1VelocityComponentNormError: 2.353234e-04
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 2.588321e+00
H1VelocityPotentialNormError: 2.071803e-04
H1VelocityRelativeComponentNormError: 4.123102e-03
H1VelocityRelativePotentialNormError: 8.004431e-05
L2PressureComponentNormError: 4.309646e-11
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.348852e-10
L2VelocityComponentNormError: 1.076894e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.392407e-03
L2VelocityPotentialNormError: 7.956869e-07
L2VelocityRelativeComponentNormError: 1.384867e-04
L2VelocityRelativePotentialNormError: 1.076357e-04
L2PressureDOFError: 2.126196e-10
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.218904e-10
L2VelocityDOFError: 1.293420e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 5.560240e-05
H1VelocityPotentialError: 9.211973e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.782658e-01
L2VelocityPotentialError: 3.867520e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 2.042422e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 201216
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.132082e-09
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.505286e-09
H1VelocityComponentNormError: 5.983437e-05
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.183365e+00
H1VelocityPotentialNormError: 5.283824e-05
H1VelocityRelativeComponentNormError: 1.047416e-03
H1VelocityRelativePotentialNormError: 1.019381e-05
L2PressureComponentNormError: 1.063319e-11
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.328020e-11
L2VelocityComponentNormError: 1.373785e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.398538e-03
L2VelocityPotentialNormError: 1.015602e-07
L2VelocityRelativeComponentNormError: 1.766662e-05
L2VelocityRelativePotentialNormError: 1.372706e-05
L2PressureDOFError: 5.247004e-11
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.486210e-11
L2VelocityDOFError: 1.647614e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 7.082826e-06
H1VelocityPotentialError: 2.312937e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.844655e-01
L2VelocityPotentialError: 4.860590e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066230e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,816,352,545,1.260861e-02,--,2.412002e-01,--,5.067566e-03,--,7.851889e-01,--,4.695673e-04,--,6.052603e-02,--,1.661151e-04,--,3.636064e-01,--,2.574172e-12,--,8.068357e-12,--,6.618709e-11,--,2.537625e-11,--
1,0.125,224,352,3200,1376,2209,3.495056e-03,1.85,6.233487e-02,1.95,1.437494e-03,1.82,5.721796e-01,0.46,6.390885e-05,2.88,8.219805e-03,2.88,2.393561e-05,2.79,2.328264e-01,0.64,7.023477e-13,1.87,2.198460e-12,1.88,3.464749e-11,0.93,1.278851e-11,0.99
1,0.0625,896,1376,12672,5440,8897,9.149967e-04,1.93,1.608915e-02,1.95,3.657387e-04,1.97,4.901058e-01,0.22,8.346386e-06,2.94,1.073341e-03,2.94,3.060646e-06,2.97,2.057716e-01,0.18,1.747808e-13,2.01,5.470402e-13,2.01,1.700599e-11,1.03,6.214711e-12,1.04
1,0.03125,3584,5440,50432,21632,35713,2.353216e-04,1.96,4.123070e-03,1.96,9.212023e-05,1.99,4.782705e-01,0.04,1.076851e-06,2.95,1.384812e-04,2.95,3.867169e-07,2.98,2.042295e-01,0.01,4.316424e-14,2.02,1.350974e-13,2.02,8.366660e-12,1.02,3.049837e-12,1.03
1,0.015625,14336,21632,201216,86272,143105,5.989604e-05,1.97,1.048495e-03,1.98,2.313613e-05,1.99,4.845570e-01,-0.02,1.374942e-07,2.97,1.768151e-05,2.97,4.863242e-08,2.99,2.066661e-01,-0.02,1.107310e-14,1.96,3.465706e-14,1.96,4.344996e-12,0.95,1.582849e-12,0.95


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 816
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618709e-11
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537625e-11
H1VelocityComponentNormError: 1.260861e-02
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 3.104720e-01
H1VelocityPotentialNormError: 1.107137e-02
H1VelocityRelativeComponentNormError: 2.412002e-01
H1VelocityRelativePotentialNormError: 3.565978e-02
L2PressureComponentNormError: 2.574172e-12
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068357e-12
L2VelocityComponentNormError: 4.695673e-04
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.214139e-03
L2VelocityPotentialNormError: 3.377149e-04
L2VelocityRelativeComponentNormError: 6.052603e-02
L2VelocityRelativePotentialNormError: 4.681293e-02
L2PressureDOFError: 1.270334e-11
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189621e-11
L2VelocityDOFError: 5.458982e-04
L2VelocityDOFNorm: 2.272063e-02
L2VelocityDOFRelativeError: 2.402655e-02
H1VelocityPotentialError: 5.067566e-03
H1VelocityPotentialNorm: 5.713340e-02
H1VelocityPotentialRelativeError: 7.851889e-01
L2VelocityPotentialError: 1.661151e-04
L2VelocityPotentialNorm: 7.788549e-03
L2VelocityPotentialRelativeError: 3.636064e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 3200
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464749e-11
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278851e-11
H1VelocityComponentNormError: 3.495056e-03
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 6.400267e-01
H1VelocityPotentialNormError: 3.057533e-03
H1VelocityRelativeComponentNormError: 6.233487e-02
H1VelocityRelativePotentialNormError: 4.777196e-03
L2PressureComponentNormError: 7.023477e-13
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198460e-12
L2VelocityComponentNormError: 6.390885e-05
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.373325e-03
L2VelocityPotentialNormError: 4.668289e-05
L2VelocityRelativeComponentNormError: 8.219805e-03
L2VelocityRelativePotentialNormError: 6.331321e-03
L2PressureDOFError: 3.469892e-12
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501564e-12
L2VelocityDOFError: 7.702337e-05
L2VelocityDOFNorm: 2.322611e-02
L2VelocityDOFRelativeError: 3.316241e-03
H1VelocityPotentialError: 1.437494e-03
H1VelocityPotentialNorm: 5.714441e-02
H1VelocityPotentialRelativeError: 5.721796e-01
L2VelocityPotentialError: 2.393561e-05
L2VelocityPotentialNorm: 7.777272e-03
L2VelocityPotentialRelativeError: 2.328264e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 12672
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700599e-11
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214711e-12
H1VelocityComponentNormError: 9.149967e-04
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 1.287497e+00
H1VelocityPotentialNormError: 8.032661e-04
H1VelocityRelativeComponentNormError: 1.608915e-02
H1VelocityRelativePotentialNormError: 6.238975e-04
L2PressureComponentNormError: 1.747808e-13
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.470402e-13
L2VelocityComponentNormError: 8.346386e-06
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.371745e-03
L2VelocityPotentialNormError: 6.152302e-06
L2VelocityRelativeComponentNormError: 1.073341e-03
L2VelocityRelativePotentialNormError: 8.345787e-04
L2PressureDOFError: 8.628072e-13
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.938186e-13
L2VelocityDOFError: 1.004500e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 4.318628e-04
H1VelocityPotentialError: 3.657387e-04
H1VelocityPotentialNorm: 5.714278e-02
H1VelocityPotentialRelativeError: 4.901058e-01
L2VelocityPotentialError: 3.060646e-06
L2VelocityPotentialNorm: 7.776199e-03
L2VelocityPotentialRelativeError: 2.057716e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 50432
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.366660e-12
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.049837e-12
H1VelocityComponentNormError: 2.353216e-04
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 2.588321e+00
H1VelocityPotentialNormError: 2.072471e-04
H1VelocityRelativeComponentNormError: 4.123070e-03
H1VelocityRelativePotentialNormError: 8.007011e-05
L2PressureComponentNormError: 4.316424e-14
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.350974e-13
L2VelocityComponentNormError: 1.076851e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.392407e-03
L2VelocityPotentialNormError: 7.958766e-07
L2VelocityRelativeComponentNormError: 1.384812e-04
L2VelocityRelativePotentialNormError: 1.076614e-04
L2PressureDOFError: 2.127255e-13
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.220009e-13
L2VelocityDOFError: 1.293339e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 5.559890e-05
H1VelocityPotentialError: 9.212023e-05
H1VelocityPotentialNorm: 5.714284e-02
H1VelocityPotentialRelativeError: 4.782705e-01
L2VelocityPotentialError: 3.867169e-07
L2VelocityPotentialNorm: 7.776160e-03
L2VelocityPotentialRelativeError: 2.042295e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 201216
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.344996e-12
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.582849e-12
H1VelocityComponentNormError: 5.989604e-05
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.183365e+00
H1VelocityPotentialNormError: 5.286270e-05
H1VelocityRelativeComponentNormError: 1.048495e-03
H1VelocityRelativePotentialNormError: 1.019853e-05
L2PressureComponentNormError: 1.107310e-14
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.465706e-14
L2VelocityComponentNormError: 1.374942e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.398538e-03
L2VelocityPotentialNormError: 1.015863e-07
L2VelocityRelativeComponentNormError: 1.768151e-05
L2VelocityRelativePotentialNormError: 1.373059e-05
L2PressureDOFError: 5.374550e-14
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.619570e-14
L2VelocityDOFError: 1.649152e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 7.089438e-06
H1VelocityPotentialError: 2.313613e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.845570e-01
L2VelocityPotentialError: 4.863242e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066661e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
1,0.25,56,92,816,352,545,1.260873e-02,--,2.412025e-01,--,5.067568e-03,--,7.851915e-01,--,4.695794e-04,--,6.052760e-02,--,1.661224e-04,--,3.636018e-01,--,2.574142e-03,--,8.068264e-03,--,6.618758e-02,--,2.537644e-02,--
1,0.125,224,352,3200,1376,2209,3.495394e-03,1.85,6.234089e-02,1.95,1.437499e-03,1.82,5.721743e-01,0.46,6.391980e-05,2.88,8.221213e-03,2.88,2.394042e-05,2.79,2.328244e-01,0.64,7.023496e-04,1.87,2.198466e-03,1.88,3.464779e-02,0.93,1.278862e-02,0.99
1,0.0625,896,1376,12672,5440,8897,9.150857e-04,1.93,1.609071e-02,1.95,3.657393e-04,1.97,4.901071e-01,0.22,8.347818e-06,2.94,1.073525e-03,2.94,3.061214e-06,2.97,2.057747e-01,0.18,1.747567e-04,2.01,5.469648e-04,2.01,1.700548e-02,1.03,6.214527e-03,1.04
1,0.03125,3584,5440,50432,21632,35713,2.353234e-04,1.96,4.123102e-03,1.96,9.211973e-05,1.99,4.782658e-01,0.04,1.076894e-06,2.95,1.384867e-04,2.95,3.867520e-07,2.98,2.042422e-01,0.01,4.309645e-05,2.02,1.348852e-04,2.02,8.360815e-03,1.02,3.047707e-03,1.03
1,0.015625,14336,21632,201216,86272,143105,5.983437e-05,1.98,1.047416e-03,1.98,2.312937e-05,1.99,4.844655e-01,-0.02,1.373785e-07,2.97,1.766662e-05,2.97,4.860589e-08,2.99,2.066230e-01,-0.02,1.063320e-05,2.02,3.328024e-05,2.02,4.132086e-03,1.02,1.505288e-03,1.02


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 816
DimPressureSpace: 352
SizeSystem: 545
H1PressureComponentNormError: 6.618758e-02
H1PressureDiscreteNorm: 2.608230e+00
H1PressureRelativeComponentNormError: 2.537644e-02
H1VelocityComponentNormError: 1.260873e-02
H1VelocityDiscreteNorm: 5.227445e-02
H1VelocityPotentialNorm: 3.104720e-01
H1VelocityPotentialNormError: 1.107142e-02
H1VelocityRelativeComponentNormError: 2.412025e-01
H1VelocityRelativePotentialNormError: 3.565995e-02
L2PressureComponentNormError: 2.574142e-03
L2PressureDiscreteNorm: 3.190454e-01
L2PressureRelativeComponentNormError: 8.068264e-03
L2VelocityComponentNormError: 4.695794e-04
L2VelocityDiscreteNorm: 7.758104e-03
L2VelocityPotentialNorm: 7.214139e-03
L2VelocityPotentialNormError: 3.377218e-04
L2VelocityRelativeComponentNormError: 6.052760e-02
L2VelocityRelativePotentialNormError: 4.681388e-02
L2PressureDOFError: 1.270332e-02
L2PressureDOFNorm: 1.067848e+00
L2PressureDOFRelativeError: 1.189619e-02
L2VelocityDOFError: 5.459172e-04
L2VelocityDOFNorm: 2.272063e-02
L2VelocityDOFRelativeError: 2.402739e-02
H1VelocityPotentialError: 5.067568e-03
H1VelocityPotentialNorm: 5.713375e-02
H1VelocityPotentialRelativeError: 7.851915e-01
L2VelocityPotentialError: 1.661224e-04
L2VelocityPotentialNorm: 7.788612e-03
L2VelocityPotentialRelativeError: 3.636018e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 3200
DimPressureSpace: 1376
SizeSystem: 2209
H1PressureComponentNormError: 3.464779e-02
H1PressureDiscreteNorm: 2.709268e+00
H1PressureRelativeComponentNormError: 1.278862e-02
H1VelocityComponentNormError: 3.495394e-03
H1VelocityDiscreteNorm: 5.606904e-02
H1VelocityPotentialNorm: 6.400267e-01
H1VelocityPotentialNormError: 3.057585e-03
H1VelocityRelativeComponentNormError: 6.234089e-02
H1VelocityRelativePotentialNormError: 4.777278e-03
L2PressureComponentNormError: 7.023496e-04
L2PressureDiscreteNorm: 3.194726e-01
L2PressureRelativeComponentNormError: 2.198466e-03
L2VelocityComponentNormError: 6.391980e-05
L2VelocityDiscreteNorm: 7.774983e-03
L2VelocityPotentialNorm: 7.373325e-03
L2VelocityPotentialNormError: 4.668588e-05
L2VelocityRelativeComponentNormError: 8.221213e-03
L2VelocityRelativePotentialNormError: 6.331727e-03
L2PressureDOFError: 3.469893e-03
L2PressureDOFNorm: 9.909549e-01
L2PressureDOFRelativeError: 3.501565e-03
L2VelocityDOFError: 7.704008e-05
L2VelocityDOFNorm: 2.322611e-02
L2VelocityDOFRelativeError: 3.316961e-03
H1VelocityPotentialError: 1.437499e-03
H1VelocityPotentialNorm: 5.714514e-02
H1VelocityPotentialRelativeError: 5.721743e-01
L2VelocityPotentialError: 2.394042e-05
L2VelocityPotentialNorm: 7.777373e-03
L2VelocityPotentialRelativeError: 2.328244e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 12672
DimPressureSpace: 5440
SizeSystem: 8897
H1PressureComponentNormError: 1.700548e-02
H1PressureDiscreteNorm: 2.736408e+00
H1PressureRelativeComponentNormError: 6.214527e-03
H1VelocityComponentNormError: 9.150857e-04
H1VelocityDiscreteNorm: 5.687044e-02
H1VelocityPotentialNorm: 1.287497e+00
H1VelocityPotentialNormError: 8.031189e-04
H1VelocityRelativeComponentNormError: 1.609071e-02
H1VelocityRelativePotentialNormError: 6.237831e-04
L2PressureComponentNormError: 1.747567e-04
L2PressureDiscreteNorm: 3.195027e-01
L2PressureRelativeComponentNormError: 5.469648e-04
L2VelocityComponentNormError: 8.347818e-06
L2VelocityDiscreteNorm: 7.776081e-03
L2VelocityPotentialNorm: 7.371745e-03
L2VelocityPotentialNormError: 6.151993e-06
L2VelocityRelativeComponentNormError: 1.073525e-03
L2VelocityRelativePotentialNormError: 8.345368e-04
L2PressureDOFError: 8.627786e-04
L2PressureDOFNorm: 9.653046e-01
L2PressureDOFRelativeError: 8.937890e-04
L2VelocityDOFError: 1.004694e-05
L2VelocityDOFNorm: 2.325970e-02
L2VelocityDOFRelativeError: 4.319465e-04
H1VelocityPotentialError: 3.657393e-04
H1VelocityPotentialNorm: 5.714298e-02
H1VelocityPotentialRelativeError: 4.901071e-01
L2VelocityPotentialError: 3.061214e-06
L2VelocityPotentialNorm: 7.776225e-03
L2VelocityPotentialRelativeError: 2.057747e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 50432
DimPressureSpace: 21632
SizeSystem: 35713
H1PressureComponentNormError: 8.360815e-03
H1PressureDiscreteNorm: 2.743313e+00
H1PressureRelativeComponentNormError: 3.047707e-03
H1VelocityComponentNormError: 2.353234e-04
H1VelocityDiscreteNorm: 5.707437e-02
H1VelocityPotentialNorm: 2.588321e+00
H1VelocityPotentialNormError: 2.071803e-04
H1VelocityRelativeComponentNormError: 4.123102e-03
H1VelocityRelativePotentialNormError: 8.004431e-05
L2PressureComponentNormError: 4.309645e-05
L2PressureDiscreteNorm: 3.195047e-01
L2PressureRelativeComponentNormError: 1.348852e-04
L2VelocityComponentNormError: 1.076894e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.392407e-03
L2VelocityPotentialNormError: 7.956868e-07
L2VelocityRelativeComponentNormError: 1.384867e-04
L2VelocityRelativePotentialNormError: 1.076357e-04
L2PressureDOFError: 2.126196e-04
L2PressureDOFNorm: 9.582192e-01
L2PressureDOFRelativeError: 2.218904e-04
L2VelocityDOFError: 1.293420e-06
L2VelocityDOFNorm: 2.326195e-02
L2VelocityDOFRelativeError: 5.560240e-05
H1VelocityPotentialError: 9.211973e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.782658e-01
L2VelocityPotentialError: 3.867520e-07
L2VelocityPotentialNorm: 7.776162e-03
L2VelocityPotentialRelativeError: 2.042422e-01


==> dat/rtn-pk-pk-pk/tri_k1_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 1
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 201216
DimPressureSpace: 86272
SizeSystem: 143105
H1PressureComponentNormError: 4.132086e-03
H1PressureDiscreteNorm: 2.745047e+00
H1PressureRelativeComponentNormError: 1.505288e-03
H1VelocityComponentNormError: 5.983437e-05
H1VelocityDiscreteNorm: 5.712571e-02
H1VelocityPotentialNorm: 5.183365e+00
H1VelocityPotentialNormError: 5.283825e-05
H1VelocityRelativeComponentNormError: 1.047416e-03
H1VelocityRelativePotentialNormError: 1.019381e-05
L2PressureComponentNormError: 1.063320e-05
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.328024e-05
L2VelocityComponentNormError: 1.373785e-07
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.398538e-03
L2VelocityPotentialNormError: 1.015602e-07
L2VelocityRelativeComponentNormError: 1.766662e-05
L2VelocityRelativePotentialNormError: 1.372706e-05
L2PressureDOFError: 5.247004e-05
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 5.486209e-05
L2VelocityDOFError: 1.647614e-07
L2VelocityDOFNorm: 2.326209e-02
L2VelocityDOFRelativeError: 7.082825e-06
H1VelocityPotentialError: 2.312937e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 4.844655e-01
L2VelocityPotentialError: 4.860589e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.066230e-01


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-3/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1392,612,789,1.989339e-03,--,3.451216e-02,--,7.215444e-04,--,1.167553e-01,--,4.092264e-05,--,5.262689e-03,--,1.437024e-05,--,2.989558e-02,--,5.024945e-07,--,1.572748e-06,--,1.881397e-05,--,6.947078e-06,--
2,0.125,224,352,5472,2400,3201,1.714420e-04,3.54,2.990306e-03,3.53,9.153136e-05,2.98,5.624882e-02,1.05,1.755080e-06,4.54,2.257003e-04,4.54,1.012735e-06,3.83,1.815558e-02,0.72,6.278277e-08,3.00,1.965003e-07,3.00,4.666296e-06,2.01,1.705502e-06,2.03
2,0.0625,896,1376,21696,9504,12897,1.816462e-05,3.24,3.176025e-04,3.23,1.149733e-05,2.99,2.796862e-02,1.01,9.536951e-08,4.20,1.226435e-05,4.20,6.728081e-08,3.91,1.014280e-02,0.84,7.930655e-09,2.98,2.482171e-08,2.98,1.160021e-06,2.01,4.228703e-07,2.01
2,0.03125,3584,5440,86400,37824,51777,2.172452e-06,3.06,3.800948e-05,3.06,1.459545e-06,2.98,1.415212e-02,0.98,5.795572e-09,4.04,7.453002e-07,4.04,4.417584e-09,3.93,5.352302e-03,0.92,1.011191e-09,2.97,3.164869e-09,2.97,2.918928e-07,1.99,1.063354e-07,1.99
2,0.015625,14336,21632,344832,150912,207489,2.715882e-07,3.00,4.752530e-06,3.00,1.846122e-07,2.98,7.146601e-03,0.99,3.642384e-10,3.99,4.684040e-08,3.99,2.845126e-10,3.96,2.746885e-03,0.96,1.280167e-10,2.98,4.006723e-10,2.98,7.337216e-08,1.99,2.672477e-08,1.99


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-3/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1392
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881397e-05
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947078e-06
H1VelocityComponentNormError: 1.989339e-03
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 4.323984e-01
H1VelocityPotentialNormError: 1.645534e-03
H1VelocityRelativeComponentNormError: 3.451216e-02
H1VelocityRelativePotentialNormError: 3.805597e-03
L2PressureComponentNormError: 5.024945e-07
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572748e-06
L2VelocityComponentNormError: 4.092264e-05
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.587902e-03
L2VelocityPotentialNormError: 3.554142e-05
L2VelocityRelativeComponentNormError: 5.262689e-03
L2VelocityRelativePotentialNormError: 4.683959e-03
L2PressureDOFError: 2.518313e-06
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354923e-06
L2VelocityDOFError: 4.981431e-05
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 2.186835e-03
H1VelocityPotentialError: 7.215444e-04
H1VelocityPotentialNorm: 5.714290e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2VelocityPotentialError: 1.437024e-05
L2VelocityPotentialNorm: 7.776376e-03
L2VelocityPotentialRelativeError: 2.989558e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-3/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 5472
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.666296e-06
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.705502e-06
H1VelocityComponentNormError: 1.714420e-04
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 8.408072e-01
H1VelocityPotentialNormError: 1.381029e-04
H1VelocityRelativeComponentNormError: 2.990306e-03
H1VelocityRelativePotentialNormError: 1.642504e-04
L2PressureComponentNormError: 6.278277e-08
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.965003e-07
L2VelocityComponentNormError: 1.755080e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.487859e-03
L2VelocityPotentialNormError: 1.417760e-06
L2VelocityRelativeComponentNormError: 2.257003e-04
L2VelocityRelativePotentialNormError: 1.893412e-04
L2PressureDOFError: 3.220503e-07
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249523e-07
L2VelocityDOFError: 2.812937e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.210930e-04
H1VelocityPotentialError: 9.153136e-05
H1VelocityPotentialNorm: 5.714283e-02
H1VelocityPotentialRelativeError: 5.624882e-02
L2VelocityPotentialError: 1.012735e-06
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.815558e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-3/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 21696
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.160021e-06
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.228703e-07
H1VelocityComponentNormError: 1.816462e-05
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 1.661599e+00
H1VelocityPotentialNormError: 1.526230e-05
H1VelocityRelativeComponentNormError: 3.176025e-04
H1VelocityRelativePotentialNormError: 9.185313e-06
L2PressureComponentNormError: 7.930655e-09
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.482171e-08
L2VelocityComponentNormError: 9.536951e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.478681e-03
L2VelocityPotentialNormError: 7.640061e-08
L2VelocityRelativeComponentNormError: 1.226435e-05
L2VelocityRelativePotentialNormError: 1.021579e-05
L2PressureDOFError: 4.129410e-08
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.277797e-08
L2VelocityDOFError: 1.847269e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 7.941856e-06
H1VelocityPotentialError: 1.149733e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.796862e-02
L2VelocityPotentialError: 6.728081e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.014280e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-3/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 86400
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 2.918928e-07
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 1.063354e-07
H1VelocityComponentNormError: 2.172452e-06
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 3.313731e+00
H1VelocityPotentialNormError: 1.886076e-06
H1VelocityRelativeComponentNormError: 3.800948e-05
H1VelocityRelativePotentialNormError: 5.691698e-07
L2PressureComponentNormError: 1.011191e-09
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.164869e-09
L2VelocityComponentNormError: 5.795572e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.461718e-03
L2VelocityPotentialNormError: 4.684106e-09
L2VelocityRelativeComponentNormError: 7.453002e-07
L2VelocityRelativePotentialNormError: 6.277516e-07
L2PressureDOFError: 5.297616e-09
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 5.528603e-09
L2VelocityDOFError: 1.230528e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 5.289871e-07
H1VelocityPotentialError: 1.459545e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.415212e-02
L2VelocityPotentialError: 4.417584e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.352302e-03


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-3/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 344832
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 7.337216e-08
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 2.672477e-08
H1VelocityComponentNormError: 2.715882e-07
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 6.625995e+00
H1VelocityPotentialNormError: 2.387551e-07
H1VelocityRelativeComponentNormError: 4.752530e-06
H1VelocityRelativePotentialNormError: 3.603310e-08
L2PressureComponentNormError: 1.280167e-10
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 4.006723e-10
L2VelocityComponentNormError: 3.642384e-10
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.458405e-03
L2VelocityPotentialNormError: 2.958517e-10
L2VelocityRelativeComponentNormError: 4.684040e-08
L2VelocityRelativePotentialNormError: 3.966688e-08
L2PressureDOFError: 6.724583e-10
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 7.031149e-10
L2VelocityDOFError: 8.023101e-10
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 3.449002e-08
H1VelocityPotentialError: 1.846122e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.146601e-03
L2VelocityPotentialError: 2.845126e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.746885e-03


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-6/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1392,612,789,1.989339e-03,--,3.451216e-02,--,7.215444e-04,--,1.167553e-01,--,4.092264e-05,--,5.262689e-03,--,1.437023e-05,--,2.989558e-02,--,5.024945e-10,--,1.572748e-09,--,1.881397e-08,--,6.947078e-09,--
2,0.125,224,352,5472,2400,3201,1.714420e-04,3.54,2.990306e-03,3.53,9.153136e-05,2.98,5.624881e-02,1.05,1.755080e-06,4.54,2.257003e-04,4.54,1.012735e-06,3.83,1.815558e-02,0.72,6.278276e-11,3.00,1.965002e-10,3.00,4.666297e-09,2.01,1.705502e-09,2.03
2,0.0625,896,1376,21696,9504,12897,1.816462e-05,3.24,3.176024e-04,3.23,1.149733e-05,2.99,2.796863e-02,1.01,9.536949e-08,4.20,1.226435e-05,4.20,6.728081e-08,3.91,1.014280e-02,0.84,7.930667e-12,2.98,2.482174e-11,2.98,1.160022e-09,2.01,4.228708e-10,2.01
2,0.03125,3584,5440,86400,37824,51777,2.172451e-06,3.06,3.800947e-05,3.06,1.459544e-06,2.98,1.415210e-02,0.98,5.795567e-09,4.04,7.452996e-07,4.04,4.417579e-09,3.93,5.352285e-03,0.92,1.011182e-12,2.97,3.164840e-12,2.97,2.918897e-10,1.99,1.063343e-10,1.99
2,0.015625,14336,21632,344832,150912,207489,2.717105e-07,3.00,4.754670e-06,3.00,1.846151e-07,2.98,7.146688e-03,0.99,3.643416e-10,3.99,4.685367e-08,3.99,2.845273e-10,3.96,2.746907e-03,0.96,1.281173e-13,2.98,4.009872e-13,2.98,7.349294e-11,1.99,2.676876e-11,1.99


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-6/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1392
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881397e-08
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947078e-09
H1VelocityComponentNormError: 1.989339e-03
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 4.323984e-01
H1VelocityPotentialNormError: 1.645534e-03
H1VelocityRelativeComponentNormError: 3.451216e-02
H1VelocityRelativePotentialNormError: 3.805597e-03
L2PressureComponentNormError: 5.024945e-10
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572748e-09
L2VelocityComponentNormError: 4.092264e-05
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.587902e-03
L2VelocityPotentialNormError: 3.554142e-05
L2VelocityRelativeComponentNormError: 5.262689e-03
L2VelocityRelativePotentialNormError: 4.683959e-03
L2PressureDOFError: 2.518313e-09
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354923e-09
L2VelocityDOFError: 4.981431e-05
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 2.186835e-03
H1VelocityPotentialError: 7.215444e-04
H1VelocityPotentialNorm: 5.714290e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2VelocityPotentialError: 1.437023e-05
L2VelocityPotentialNorm: 7.776376e-03
L2VelocityPotentialRelativeError: 2.989558e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-6/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 5472
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.666297e-09
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.705502e-09
H1VelocityComponentNormError: 1.714420e-04
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 8.408072e-01
H1VelocityPotentialNormError: 1.381029e-04
H1VelocityRelativeComponentNormError: 2.990306e-03
H1VelocityRelativePotentialNormError: 1.642504e-04
L2PressureComponentNormError: 6.278276e-11
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.965002e-10
L2VelocityComponentNormError: 1.755080e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.487859e-03
L2VelocityPotentialNormError: 1.417760e-06
L2VelocityRelativeComponentNormError: 2.257003e-04
L2VelocityRelativePotentialNormError: 1.893412e-04
L2PressureDOFError: 3.220503e-10
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249523e-10
L2VelocityDOFError: 2.812937e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.210930e-04
H1VelocityPotentialError: 9.153136e-05
H1VelocityPotentialNorm: 5.714283e-02
H1VelocityPotentialRelativeError: 5.624881e-02
L2VelocityPotentialError: 1.012735e-06
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.815558e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-6/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 21696
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.160022e-09
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.228708e-10
H1VelocityComponentNormError: 1.816462e-05
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 1.661599e+00
H1VelocityPotentialNormError: 1.526245e-05
H1VelocityRelativeComponentNormError: 3.176024e-04
H1VelocityRelativePotentialNormError: 9.185402e-06
L2PressureComponentNormError: 7.930667e-12
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.482174e-11
L2VelocityComponentNormError: 9.536949e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.478681e-03
L2VelocityPotentialNormError: 7.640134e-08
L2VelocityRelativeComponentNormError: 1.226435e-05
L2VelocityRelativePotentialNormError: 1.021588e-05
L2PressureDOFError: 4.129410e-11
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.277798e-11
L2VelocityDOFError: 1.847272e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 7.941868e-06
H1VelocityPotentialError: 1.149733e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.796863e-02
L2VelocityPotentialError: 6.728081e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.014280e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-6/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 86400
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 2.918897e-10
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 1.063343e-10
H1VelocityComponentNormError: 2.172451e-06
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 3.313731e+00
H1VelocityPotentialNormError: 1.885962e-06
H1VelocityRelativeComponentNormError: 3.800947e-05
H1VelocityRelativePotentialNormError: 5.691355e-07
L2PressureComponentNormError: 1.011182e-12
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.164840e-12
L2VelocityComponentNormError: 5.795567e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.461718e-03
L2VelocityPotentialNormError: 4.683817e-09
L2VelocityRelativeComponentNormError: 7.452996e-07
L2VelocityRelativePotentialNormError: 6.277129e-07
L2PressureDOFError: 5.297610e-12
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 5.528597e-12
L2VelocityDOFError: 1.230505e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 5.289771e-07
H1VelocityPotentialError: 1.459544e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.415210e-02
L2VelocityPotentialError: 4.417579e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.352285e-03


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-6/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 344832
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 7.349294e-11
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 2.676876e-11
H1VelocityComponentNormError: 2.717105e-07
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 6.625995e+00
H1VelocityPotentialNormError: 2.385602e-07
H1VelocityRelativeComponentNormError: 4.754670e-06
H1VelocityRelativePotentialNormError: 3.600368e-08
L2PressureComponentNormError: 1.281173e-13
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 4.009872e-13
L2VelocityComponentNormError: 3.643416e-10
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.458405e-03
L2VelocityPotentialNormError: 2.956407e-10
L2VelocityRelativeComponentNormError: 4.685367e-08
L2VelocityRelativePotentialNormError: 3.963859e-08
L2PressureDOFError: 6.726401e-13
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 7.033050e-13
L2VelocityDOFError: 8.015200e-10
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 3.445605e-08
H1VelocityPotentialError: 1.846151e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.146688e-03
L2VelocityPotentialError: 2.845273e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.746907e-03


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-9/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1392,612,789,1.989319e-03,--,3.451181e-02,--,7.215433e-04,--,1.167555e-01,--,4.092234e-05,--,5.262650e-03,--,1.437001e-05,--,2.989603e-02,--,5.025068e-13,--,1.572787e-12,--,1.881394e-11,--,6.947067e-12,--
2,0.125,224,352,5472,2400,3201,1.714564e-04,3.54,2.990556e-03,3.53,9.153210e-05,2.98,5.624767e-02,1.05,1.755206e-06,4.54,2.257165e-04,4.54,1.012769e-06,3.83,1.815448e-02,0.72,6.282424e-14,3.00,1.966301e-13,3.00,4.671748e-12,2.01,1.707494e-12,2.02
2,0.0625,896,1376,21696,9504,12897,1.826850e-05,3.23,3.194188e-04,3.23,1.149849e-05,2.99,2.797496e-02,1.01,9.575826e-08,4.20,1.231434e-05,4.20,6.730105e-08,3.91,1.014755e-02,0.84,8.367764e-15,2.91,2.618979e-14,2.91,1.245710e-12,1.91,4.541070e-13,1.91
2,0.03125,3584,5440,86400,37824,51777,3.348559e-06,2.45,5.858679e-05,2.45,1.494559e-06,2.94,1.445648e-02,0.95,8.286685e-09,3.53,1.065653e-06,3.53,4.796850e-09,3.81,5.507334e-03,0.88,3.193360e-15,1.39,9.994715e-15,1.39,1.147773e-12,0.12,4.181292e-13,0.12
2,0.015625,14336,21632,344832,150912,207489,8.084852e-06,-1.27,1.414770e-04,-1.27,9.689466e-07,0.63,2.799398e-02,-0.95,8.450114e-09,-0.03,1.086670e-06,-0.03,2.358977e-09,1.02,1.036451e-02,-0.91,5.357670e-15,-0.75,1.676867e-14,-0.75,4.565108e-12,-1.99,1.662776e-12,-1.99


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-9/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1392
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881394e-11
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947067e-12
H1VelocityComponentNormError: 1.989319e-03
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 4.323984e-01
H1VelocityPotentialNormError: 1.645590e-03
H1VelocityRelativeComponentNormError: 3.451181e-02
H1VelocityRelativePotentialNormError: 3.805727e-03
L2PressureComponentNormError: 5.025068e-13
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572787e-12
L2VelocityComponentNormError: 4.092234e-05
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.587902e-03
L2VelocityPotentialNormError: 3.554194e-05
L2VelocityRelativeComponentNormError: 5.262650e-03
L2VelocityRelativePotentialNormError: 4.684027e-03
L2PressureDOFError: 2.518220e-12
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354836e-12
L2VelocityDOFError: 4.981288e-05
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 2.186772e-03
H1VelocityPotentialError: 7.215433e-04
H1VelocityPotentialNorm: 5.714287e-02
H1VelocityPotentialRelativeError: 1.167555e-01
L2VelocityPotentialError: 1.437001e-05
L2VelocityPotentialNorm: 7.776372e-03
L2VelocityPotentialRelativeError: 2.989603e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-9/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 5472
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.671748e-12
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.707494e-12
H1VelocityComponentNormError: 1.714564e-04
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 8.408072e-01
H1VelocityPotentialNormError: 1.381275e-04
H1VelocityRelativeComponentNormError: 2.990556e-03
H1VelocityRelativePotentialNormError: 1.642796e-04
L2PressureComponentNormError: 6.282424e-14
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.966301e-13
L2VelocityComponentNormError: 1.755206e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.487859e-03
L2VelocityPotentialNormError: 1.418055e-06
L2VelocityRelativeComponentNormError: 2.257165e-04
L2VelocityRelativePotentialNormError: 1.893805e-04
L2PressureDOFError: 3.220937e-13
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249961e-13
L2VelocityDOFError: 2.811691e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.210394e-04
H1VelocityPotentialError: 9.153210e-05
H1VelocityPotentialNorm: 5.714281e-02
H1VelocityPotentialRelativeError: 5.624767e-02
L2VelocityPotentialError: 1.012769e-06
L2VelocityPotentialNorm: 7.776155e-03
L2VelocityPotentialRelativeError: 1.815448e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-9/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 21696
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.245710e-12
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.541070e-13
H1VelocityComponentNormError: 1.826850e-05
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 1.661599e+00
H1VelocityPotentialNormError: 1.543236e-05
H1VelocityRelativeComponentNormError: 3.194188e-04
H1VelocityRelativePotentialNormError: 9.287658e-06
L2PressureComponentNormError: 8.367764e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.618979e-14
L2VelocityComponentNormError: 9.575826e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.478681e-03
L2VelocityPotentialNormError: 7.728073e-08
L2VelocityRelativeComponentNormError: 1.231434e-05
L2VelocityRelativePotentialNormError: 1.033347e-05
L2PressureDOFError: 4.166851e-14
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.316585e-14
L2VelocityDOFError: 1.842899e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 7.923069e-06
H1VelocityPotentialError: 1.149849e-05
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 2.797496e-02
L2VelocityPotentialError: 6.730105e-08
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.014755e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-9/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 86400
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 1.147773e-12
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 4.181292e-13
H1VelocityComponentNormError: 3.348559e-06
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 3.313731e+00
H1VelocityPotentialNormError: 2.401241e-06
H1VelocityRelativeComponentNormError: 5.858679e-05
H1VelocityRelativePotentialNormError: 7.246336e-07
L2PressureComponentNormError: 3.193360e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 9.994715e-15
L2VelocityComponentNormError: 8.286685e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.461718e-03
L2VelocityPotentialNormError: 6.064857e-09
L2VelocityRelativeComponentNormError: 1.065653e-06
L2VelocityRelativePotentialNormError: 8.127962e-07
L2PressureDOFError: 9.271121e-15
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 9.675361e-15
L2VelocityDOFError: 1.407227e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 6.049476e-07
H1VelocityPotentialError: 1.494559e-06
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 1.445648e-02
L2VelocityPotentialError: 4.796850e-09
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 5.507334e-03


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e-9/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 344832
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 4.565108e-12
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 1.662776e-12
H1VelocityComponentNormError: 8.084852e-06
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 6.625995e+00
H1VelocityPotentialNormError: 4.493979e-06
H1VelocityRelativeComponentNormError: 1.414770e-04
H1VelocityRelativePotentialNormError: 6.782346e-07
L2PressureComponentNormError: 5.357670e-15
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.676867e-14
L2VelocityComponentNormError: 8.450114e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.458405e-03
L2VelocityPotentialNormError: 5.786786e-09
L2VelocityRelativeComponentNormError: 1.086670e-06
L2VelocityRelativePotentialNormError: 7.758744e-07
L2PressureDOFError: 1.558236e-14
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 1.629274e-14
L2VelocityDOFError: 1.043877e-08
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 4.487458e-07
H1VelocityPotentialError: 9.689466e-07
H1VelocityPotentialNorm: 5.714285e-02
H1VelocityPotentialRelativeError: 2.799398e-02
L2VelocityPotentialError: 2.358977e-09
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.036451e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e0/data.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,H1VelocityComponentNormError,H1VelocityComponentNormErrorRate,H1VelocityRelativeComponentNormError,H1VelocityRelativeComponentNormErrorRate,H1VelocityPotentialError,H1VelocityPotentialErrorRate,H1VelocityPotentialRelativeError,H1VelocityPotentialRelativeErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityRelativeComponentNormError,L2VelocityRelativeComponentNormErrorRate,L2VelocityPotentialError,L2VelocityPotentialErrorRate,L2VelocityPotentialRelativeError,L2VelocityPotentialRelativeErrorRate,L2PressureComponentNormError,L2PressureComponentNormErrorRate,L2PressureRelativeComponentNormError,L2PressureRelativeComponentNormErrorRate,H1PressureComponentNormError,H1PressureComponentNormErrorRate,H1PressureRelativeComponentNormError,H1PressureRelativeComponentNormErrorRate
2,0.25,56,92,1392,612,789,1.989339e-03,--,3.451216e-02,--,7.215444e-04,--,1.167553e-01,--,4.092264e-05,--,5.262689e-03,--,1.437024e-05,--,2.989558e-02,--,5.024945e-04,--,1.572748e-03,--,1.881397e-02,--,6.947078e-03,--
2,0.125,224,352,5472,2400,3201,1.714420e-04,3.54,2.990306e-03,3.53,9.153136e-05,2.98,5.624882e-02,1.05,1.755080e-06,4.54,2.257003e-04,4.54,1.012735e-06,3.83,1.815558e-02,0.72,6.278277e-05,3.00,1.965003e-04,3.00,4.666296e-03,2.01,1.705502e-03,2.03
2,0.0625,896,1376,21696,9504,12897,1.816462e-05,3.24,3.176025e-04,3.23,1.149733e-05,2.99,2.796862e-02,1.01,9.536951e-08,4.20,1.226435e-05,4.20,6.728081e-08,3.91,1.014280e-02,0.84,7.930655e-06,2.98,2.482171e-05,2.98,1.160021e-03,2.01,4.228703e-04,2.01
2,0.03125,3584,5440,86400,37824,51777,2.172452e-06,3.06,3.800948e-05,3.06,1.459545e-06,2.98,1.415212e-02,0.98,5.795572e-09,4.04,7.453002e-07,4.04,4.417584e-09,3.93,5.352302e-03,0.92,1.011191e-06,2.97,3.164869e-06,2.97,2.918928e-04,1.99,1.063354e-04,1.99
2,0.015625,14336,21632,344832,150912,207489,2.715882e-07,3.00,4.752530e-06,3.00,1.846122e-07,2.98,7.146601e-03,0.99,3.642384e-10,3.99,4.684040e-08,3.99,2.845126e-10,3.96,2.746885e-03,0.96,1.280167e-07,2.98,4.006723e-07,2.98,7.337218e-05,1.99,2.672477e-05,1.99


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e0/results-1.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_1.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.25
NbCells: 56
NbEdges: 92
DimVelocitySpace: 1392
DimPressureSpace: 612
SizeSystem: 789
H1PressureComponentNormError: 1.881397e-02
H1PressureDiscreteNorm: 2.708185e+00
H1PressureRelativeComponentNormError: 6.947078e-03
H1VelocityComponentNormError: 1.989339e-03
H1VelocityDiscreteNorm: 5.764168e-02
H1VelocityPotentialNorm: 4.323984e-01
H1VelocityPotentialNormError: 1.645534e-03
H1VelocityRelativeComponentNormError: 3.451216e-02
H1VelocityRelativePotentialNormError: 3.805597e-03
L2PressureComponentNormError: 5.024945e-04
L2PressureDiscreteNorm: 3.195009e-01
L2PressureRelativeComponentNormError: 1.572748e-03
L2VelocityComponentNormError: 4.092264e-05
L2VelocityDiscreteNorm: 7.775995e-03
L2VelocityPotentialNorm: 7.587902e-03
L2VelocityPotentialNormError: 3.554142e-05
L2VelocityRelativeComponentNormError: 5.262689e-03
L2VelocityRelativePotentialNormError: 4.683959e-03
L2PressureDOFError: 2.518313e-03
L2PressureDOFNorm: 1.069382e+00
L2PressureDOFRelativeError: 2.354923e-03
L2VelocityDOFError: 4.981431e-05
L2VelocityDOFNorm: 2.277918e-02
L2VelocityDOFRelativeError: 2.186835e-03
H1VelocityPotentialError: 7.215444e-04
H1VelocityPotentialNorm: 5.714290e-02
H1VelocityPotentialRelativeError: 1.167553e-01
L2VelocityPotentialError: 1.437024e-05
L2VelocityPotentialNorm: 7.776376e-03
L2VelocityPotentialRelativeError: 2.989558e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e0/results-2.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_2.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.125
NbCells: 224
NbEdges: 352
DimVelocitySpace: 5472
DimPressureSpace: 2400
SizeSystem: 3201
H1PressureComponentNormError: 4.666296e-03
H1PressureDiscreteNorm: 2.736025e+00
H1PressureRelativeComponentNormError: 1.705502e-03
H1VelocityComponentNormError: 1.714420e-04
H1VelocityDiscreteNorm: 5.733261e-02
H1VelocityPotentialNorm: 8.408072e-01
H1VelocityPotentialNormError: 1.381029e-04
H1VelocityRelativeComponentNormError: 2.990306e-03
H1VelocityRelativePotentialNormError: 1.642504e-04
L2PressureComponentNormError: 6.278277e-05
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 1.965003e-04
L2VelocityComponentNormError: 1.755080e-06
L2VelocityDiscreteNorm: 7.776153e-03
L2VelocityPotentialNorm: 7.487859e-03
L2VelocityPotentialNormError: 1.417760e-06
L2VelocityRelativeComponentNormError: 2.257003e-04
L2VelocityRelativePotentialNormError: 1.893412e-04
L2PressureDOFError: 3.220503e-04
L2PressureDOFNorm: 9.910695e-01
L2PressureDOFRelativeError: 3.249523e-04
L2VelocityDOFError: 2.812937e-06
L2VelocityDOFNorm: 2.322956e-02
L2VelocityDOFRelativeError: 1.210930e-04
H1VelocityPotentialError: 9.153136e-05
H1VelocityPotentialNorm: 5.714283e-02
H1VelocityPotentialRelativeError: 5.624882e-02
L2VelocityPotentialError: 1.012735e-06
L2VelocityPotentialNorm: 7.776157e-03
L2VelocityPotentialRelativeError: 1.815558e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e0/results-3.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_3.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
DimVelocitySpace: 21696
DimPressureSpace: 9504
SizeSystem: 12897
H1PressureComponentNormError: 1.160021e-03
H1PressureDiscreteNorm: 2.743208e+00
H1PressureRelativeComponentNormError: 4.228703e-04
H1VelocityComponentNormError: 1.816462e-05
H1VelocityDiscreteNorm: 5.719295e-02
H1VelocityPotentialNorm: 1.661599e+00
H1VelocityPotentialNormError: 1.526230e-05
H1VelocityRelativeComponentNormError: 3.176025e-04
H1VelocityRelativePotentialNormError: 9.185313e-06
L2PressureComponentNormError: 7.930655e-06
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 2.482171e-05
L2VelocityComponentNormError: 9.536951e-08
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.478681e-03
L2VelocityPotentialNormError: 7.640061e-08
L2VelocityRelativeComponentNormError: 1.226435e-05
L2VelocityRelativePotentialNormError: 1.021579e-05
L2PressureDOFError: 4.129410e-05
L2PressureDOFNorm: 9.653121e-01
L2PressureDOFRelativeError: 4.277797e-05
L2VelocityDOFError: 1.847269e-07
L2VelocityDOFNorm: 2.325991e-02
L2VelocityDOFRelativeError: 7.941856e-06
H1VelocityPotentialError: 1.149733e-05
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 2.796862e-02
L2VelocityPotentialError: 6.728081e-08
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 1.014280e-02


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e0/results-4.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_4.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
DimVelocitySpace: 86400
DimPressureSpace: 37824
SizeSystem: 51777
H1PressureComponentNormError: 2.918928e-04
H1PressureDiscreteNorm: 2.745020e+00
H1PressureRelativeComponentNormError: 1.063354e-04
H1VelocityComponentNormError: 2.172452e-06
H1VelocityDiscreteNorm: 5.715553e-02
H1VelocityPotentialNorm: 3.313731e+00
H1VelocityPotentialNormError: 1.886076e-06
H1VelocityRelativeComponentNormError: 3.800948e-05
H1VelocityRelativePotentialNormError: 5.691698e-07
L2PressureComponentNormError: 1.011191e-06
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 3.164869e-06
L2VelocityComponentNormError: 5.795572e-09
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.461718e-03
L2VelocityPotentialNormError: 4.684106e-09
L2VelocityRelativeComponentNormError: 7.453002e-07
L2VelocityRelativePotentialNormError: 6.277516e-07
L2PressureDOFError: 5.297616e-06
L2PressureDOFNorm: 9.582196e-01
L2PressureDOFRelativeError: 5.528603e-06
L2VelocityDOFError: 1.230528e-08
L2VelocityDOFNorm: 2.326196e-02
L2VelocityDOFRelativeError: 5.289872e-07
H1VelocityPotentialError: 1.459545e-06
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 1.415212e-02
L2VelocityPotentialError: 4.417584e-09
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 5.352302e-03


==> dat/rtn-pk-pk-pk/tri_k2_nu1.e0/results-5.txt <==
Scheme: hho-hypre-stokes
Solution: 4
Mesh: "/Users/danieledipietro/Documents/HArDCore2D/typ2_meshes/mesh1_5.typ2"
Degree: 2
StabilizationParameter: 1
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
DimVelocitySpace: 344832
DimPressureSpace: 150912
SizeSystem: 207489
H1PressureComponentNormError: 7.337218e-05
H1PressureDiscreteNorm: 2.745474e+00
H1PressureRelativeComponentNormError: 2.672477e-05
H1VelocityComponentNormError: 2.715882e-07
H1VelocityDiscreteNorm: 5.714603e-02
H1VelocityPotentialNorm: 6.625995e+00
H1VelocityPotentialNormError: 2.387555e-07
H1VelocityRelativeComponentNormError: 4.752530e-06
H1VelocityRelativePotentialNormError: 3.603315e-08
L2PressureComponentNormError: 1.280167e-07
L2PressureDiscreteNorm: 3.195048e-01
L2PressureRelativeComponentNormError: 4.006723e-07
L2VelocityComponentNormError: 3.642384e-10
L2VelocityDiscreteNorm: 7.776158e-03
L2VelocityPotentialNorm: 7.458405e-03
L2VelocityPotentialNormError: 2.958520e-10
L2VelocityRelativeComponentNormError: 4.684040e-08
L2VelocityRelativePotentialNormError: 3.966693e-08
L2PressureDOFError: 6.724583e-07
L2PressureDOFNorm: 9.563988e-01
L2PressureDOFRelativeError: 7.031149e-07
L2VelocityDOFError: 8.023114e-10
L2VelocityDOFNorm: 2.326210e-02
L2VelocityDOFRelativeError: 3.449007e-08
H1VelocityPotentialError: 1.846122e-07
H1VelocityPotentialNorm: 5.714286e-02
H1VelocityPotentialRelativeError: 7.146601e-03
L2VelocityPotentialError: 2.845126e-10
L2VelocityPotentialNorm: 7.776158e-03
L2VelocityPotentialRelativeError: 2.746885e-03

